On the 1$^1\Sigma^{+}_{\mathrm{u}}$ electronic state in strontium dimer

The laser technique of polarisation labelling of levels has been used to study the excited 1$^1\Sigma^{+}_{\mathrm{u}}$ state of $^{88}$Sr$_2$, in most part heavily perturbed by the neighbouring electronic states. By observation of completely resolved rovibronic spectra we have determined positions of 2556 spectral lines originating from the labelled levels in the ground X$^1\Sigma^{+}_{\mathrm{g}}$ state and terminating on levels of the perturbed complex. The experimental results are confronted with the existing theoretical predictions.

==> Sr2_EnergyLevels.dat <==
Supplementary data
On the 1^1\Sigma^+_u electronic state in strontium dimer
J. Szczepkowski, W. Jastrzebski,  A. Grochola, P. Kowalczyk
------------------------------------------------------------------------------------


Experimental energies E (in cm-1) of the observed rovibrational levels in the
1^1Sigma^+_u ~ 1^3Pi_u ~ 2^1Pi_u ~ 2^3Sigma^+_u system of states, in the
range corresponding to v'>14 and J'<150. All levels relate to the main
isotopologue ^88Sr_2. Levels with 0.05 cm^1 uncertainty are taken from
supplementary data by A.Stein et. al., Eur. Phys. J. D 64 227-238 (2011).
All other levels (uncertainty 0.1 cm-1) result from the present experiment.
As in this range an assignment of electronic states and vibrational  quantum
numbers to individual levels becomes uncertain, it is not displayed in the Table.
Our assignment of levels can be inferred from the band parameters given in
Tables 2, 3 and 4 in the main text of the paper. 


No	J'	E[cm^-1]	Uncertainty [cm^-1]
---------------------------------------------------
1	35	14101.4466	0.05
2	45	14002.5737	0.05
3	57	14198.7057	0.05
4	61	14243.1905	0.1
5	61	14309.4305	0.1
6	61	14374.4605	0.1
7	61	14439.9205	0.1
8	61	14658.8805	0.1
9	63	14248.4205	0.1
10	63	14248.4419	0.1
11	63	14314.7705	0.1
12	63	14314.8719	0.1
13	63	14380.1119	0.1
14	63	14444.7805	0.1
15	63	14444.7919	0.1
16	63	14513.3618	0.1
17	63	14539.3718	0.1
18	63	14574.2518	0.1
19	63	14585.5318	0.1
20	63	14620.3818	0.1
21	63	14644.1618	0.1
22	63	14663.6919	0.1
23	63	14663.7205	0.1
24	63	14782.6518	0.1
25	63	14835.8818	0.1
26	63	14882.6918	0.1
27	63	14901.6318	0.1
28	63	14919.6118	0.1
29	63	14949.2518	0.1
30	63	14965.4818	0.1
31	63	14983.8218	0.1
32	63	15012.6018	0.1
33	63	15029.0218	0.1
34	63	15044.6318	0.1
35	63	15092.5118	0.1
36	63	15221.0918	0.1
37	63	15284.5918	0.1
38	65	14253.7019	0.1
39	65	14320.1719	0.1
40	65	14385.4219	0.1
41	65	14450.0319	0.1
42	65	14518.6818	0.1
43	65	14518.7193	0.1
44	65	14544.2193	0.1
45	65	14544.2818	0.1
46	65	14579.3493	0.1
47	65	14579.4218	0.1
48	65	14590.8118	0.1
49	65	14590.8593	0.1
50	65	14625.8093	0.1
51	65	14625.8218	0.1
52	65	14649.3293	0.1
53	65	14649.4118	0.1
54	65	14668.6119	0.1
55	65	14787.4818	0.1
56	65	14787.4893	0.1
57	65	14840.7993	0.1
58	65	14840.8718	0.1
59	65	14887.2818	0.1
60	65	14887.3193	0.1
61	65	14906.2718	0.1
62	65	14906.4293	0.1
63	65	14924.0693	0.1
64	65	14924.1418	0.1
65	65	14953.6993	0.1
66	65	14953.7618	0.1
67	65	14970.6193	0.1
68	65	14988.0593	0.1
69	65	14988.0818	0.1
70	65	15016.9293	0.1
71	65	15017.1118	0.1
72	65	15034.3718	0.1
73	65	15034.4393	0.1
74	65	15048.8293	0.1
75	65	15048.8418	0.1
76	65	15097.5218	0.1
77	65	15097.6593	0.1
78	65	15226.4193	0.1
79	65	15290.1018	0.1
80	65	15290.1093	0.1
81	67	14524.3393	0.1
82	67	14549.3993	0.1
83	67	14584.4793	0.1
84	67	14596.0793	0.1
85	67	14630.9293	0.1
86	67	14654.5993	0.1
87	67	14792.4993	0.1
88	67	14846.2093	0.1
89	67	14892.0393	0.1
90	67	14911.5393	0.1
91	67	14928.6993	0.1
92	67	14958.3693	0.1
93	67	14975.8093	0.1
94	67	14992.6093	0.1
95	67	15021.3793	0.1
96	67	15039.5493	0.1
97	67	15053.1293	0.1
98	67	15102.8893	0.1
99	67	15231.9593	0.1
100	67	15295.7593	0.1
101	71	14128.8609	0.05
102	75	14083.1729	0.1
103	75	14096.2029	0.1
104	75	14141.5929	0.1
105	75	14156.2729	0.1
106	75	14196.7529	0.1
107	75	14218.3129	0.1
108	75	14249.0929	0.1
109	75	14282.6329	0.1
110	75	14299.2329	0.1
111	75	14346.2029	0.1
112	75	14349.7529	0.1
113	75	14394.3429	0.1
114	75	14414.6429	0.1
115	75	14440.5607	0.1
116	75	14478.3807	0.1
117	75	14527.5307	0.1
118	75	14547.5707	0.1
119	75	14571.7307	0.1
120	75	14606.9807	0.1
121	75	14618.9207	0.1
122	75	14619.8007	0.1
123	75	14652.6807	0.1
124	75	14677.4207	0.1
125	75	14696.1007	0.1
126	75	14714.2307	0.1
127	75	14800.9407	0.1
128	75	14814.1607	0.1
129	75	14843.2407	0.1
130	75	14868.5107	0.1
131	75	14912.2907	0.1
132	75	14934.2907	0.1
133	75	14948.5807	0.1
134	75	14978.1107	0.1
135	75	14999.1007	0.1
136	75	15011.7907	0.1
137	75	15040.3107	0.1
138	75	15062.5007	0.1
139	75	15071.9307	0.1
140	75	15098.9407	0.1
141	75	15124.5807	0.1
142	75	15130.1507	0.1
143	75	15256.2107	0.1
144	75	15319.5907	0.1
145	77	14089.9529	0.1
146	77	14090.0102	0.1
147	77	14090.0229	0.05
148	77	14102.4329	0.1
149	77	14102.4402	0.1
150	77	14148.3502	0.1
151	77	14148.3829	0.1
152	77	14162.4929	0.1
153	77	14162.5202	0.1
154	77	14203.2329	0.1
155	77	14203.3202	0.1
156	77	14224.6429	0.1
157	77	14224.6802	0.1
158	77	14255.4529	0.1
159	77	14255.5102	0.1
160	77	14288.9029	0.1
161	77	14288.9202	0.1
162	77	14305.5329	0.1
163	77	14305.6202	0.1
164	77	14352.3102	0.1
165	77	14352.3329	0.1
166	77	14356.0129	0.1
167	77	14356.0702	0.1
168	77	14400.4829	0.1
169	77	14400.5502	0.1
170	77	14420.4929	0.1
171	77	14420.5402	0.1
172	77	14420.9729	0.1
173	77	14421.0102	0.1
174	77	14446.7022	0.1
175	77	14484.5007	0.1
176	77	14484.5622	0.1
177	77	14533.3222	0.1
178	77	14533.4807	0.1
179	77	14554.0007	0.1
180	77	14554.0022	0.1
181	77	14577.6507	0.1
182	77	14577.6622	0.1
183	77	14613.0122	0.1
184	77	14613.0607	0.1
185	77	14624.9307	0.1
186	77	14624.9922	0.1
187	77	14625.5907	0.1
188	77	14625.5922	0.1
189	77	14658.5522	0.1
190	77	14658.6007	0.1
191	77	14683.5407	0.1
192	77	14683.5422	0.1
193	77	14701.3707	0.1
194	77	14719.2807	0.1
195	77	14806.8807	0.1
196	77	14819.9722	0.1
197	77	14820.0007	0.1
198	77	14848.7822	0.1
199	77	14848.7907	0.1
200	77	14874.4807	0.1
201	77	14874.5822	0.1
202	77	14917.6607	0.1
203	77	14917.7322	0.1
204	77	14940.1707	0.1
205	77	14940.3922	0.1
206	77	14953.9122	0.1
207	77	14953.9407	0.1
208	77	14983.2607	0.1
209	77	14983.2722	0.1
210	77	15004.7007	0.1
211	77	15004.9222	0.1
212	77	15016.9722	0.1
213	77	15017.0407	0.1
214	77	15045.3207	0.1
215	77	15045.4022	0.1
216	77	15068.3807	0.1
217	77	15068.4122	0.1
218	77	15077.0807	0.1
219	77	15077.1222	0.1
220	77	15103.7622	0.1
221	77	15103.8307	0.1
222	77	15129.9607	0.1
223	77	15129.9622	0.1
224	77	15135.9522	0.1
225	77	15135.9907	0.1
226	77	15262.5007	0.1
227	77	15262.5022	0.1
228	79	14096.9402	0.1
229	79	14108.8002	0.1
230	79	14155.2102	0.1
231	79	14168.8602	0.1
232	79	14210.0202	0.1
233	79	14231.1602	0.1
234	79	14262.0502	0.1
235	79	14295.3502	0.1
236	79	14312.0702	0.1
237	79	14358.6302	0.1
238	79	14362.6902	0.1
239	79	14406.8302	0.1
240	79	14427.3802	0.1
241	79	14452.5322	0.1
242	79	14490.7822	0.1
243	79	14539.5822	0.1
244	79	14560.2422	0.1
245	79	14583.7122	0.1
246	79	14619.1622	0.1
247	79	14631.1122	0.1
248	79	14631.6522	0.1
249	79	14664.6322	0.1
250	79	14689.7322	0.1
251	79	14826.0122	0.1
252	79	14854.4722	0.1
253	79	14880.7022	0.1
254	79	14923.3022	0.1
255	79	14946.4022	0.1
256	79	14959.3122	0.1
257	79	14988.5422	0.1
258	79	15011.0122	0.1
259	79	15022.3822	0.1
260	79	15050.4822	0.1
261	79	15074.7222	0.1
262	79	15082.4122	0.1
263	79	15108.7922	0.1
264	79	15135.5022	0.1
265	79	15142.1122	0.1
266	79	15268.9822	0.1
267	81	14104.0584	0.1
268	81	14115.2784	0.1
269	81	14162.1584	0.1
270	81	14175.3684	0.1
271	81	14216.8271	0.05
272	81	14216.8484	0.1
273	81	14237.7084	0.1
274	81	14268.8284	0.1
275	81	14302.0084	0.1
276	81	14318.7284	0.1
277	81	14365.0884	0.1
278	81	14369.4584	0.1
279	81	14413.3184	0.1
280	81	14434.1784	0.1
281	81	14459.3346	0.1
282	81	14497.1246	0.1
283	81	14545.9346	0.1
284	81	14566.7746	0.1
285	81	14590.1246	0.1
286	81	14625.3746	0.1
287	81	14637.3746	0.1
288	81	14637.8646	0.1
289	81	14670.7946	0.1
290	81	14696.2846	0.1
291	81	14713.4746	0.1
292	81	14832.1046	0.1
293	81	14887.1546	0.1
294	81	14928.8046	0.1
295	81	14953.0346	0.1
296	81	14965.0546	0.1
297	81	14994.0246	0.1
298	81	15017.6346	0.1
299	81	15027.7946	0.1
300	81	15055.7346	0.1
301	81	15080.9046	0.1
302	81	15087.8046	0.1
303	81	15113.2046	0.1
304	81	15140.4346	0.1
305	81	15148.4246	0.1
306	81	15275.6346	0.1
307	83	14111.3484	0.1
308	83	14111.4190	0.1
309	83	14121.9090	0.1
310	83	14121.9484	0.1
311	83	14169.2790	0.1
312	83	14169.3184	0.1
313	83	14182.0490	0.1
314	83	14182.0684	0.1
315	83	14223.8390	0.1
316	83	14223.8884	0.1
317	83	14244.3384	0.1
318	83	14244.3690	0.1
319	83	14275.7090	0.1
320	83	14275.7184	0.1
321	83	14308.7584	0.1
322	83	14308.7590	0.1
323	83	14325.5484	0.1
324	83	14325.5490	0.1
325	83	14371.6284	0.1
326	83	14371.7190	0.1
327	83	14376.2684	0.1
328	83	14376.3790	0.1
329	83	14419.8784	0.1
330	83	14419.8890	0.1
331	83	14440.8084	0.1
332	83	14440.8551	0.1
333	83	14440.9490	0.1
334	83	14466.0346	0.1
335	83	14466.0351	0.1
336	83	14503.7446	0.1
337	83	14503.7651	0.1
338	83	14550.4651	0.1
339	83	14552.3746	0.1
340	83	14552.4551	0.1
341	83	14573.4951	0.1
342	83	14573.6246	0.1
343	83	14596.5346	0.1
344	83	14596.5751	0.1
345	83	14631.8846	0.1
346	83	14631.9151	0.1
347	83	14643.6646	0.1
348	83	14643.6651	0.1
349	83	14644.4751	0.1
350	83	14644.4946	0.1
351	83	14676.9851	0.1
352	83	14676.9946	0.1
353	83	14702.7846	0.1
354	83	14702.8151	0.1
355	83	14719.7546	0.1
356	83	14719.7551	0.1
357	83	14753.3751	0.1
358	83	14770.7551	0.1
359	83	14838.3446	0.1
360	83	14838.3751	0.1
361	83	14893.5046	0.1
362	83	14893.5251	0.1
363	83	14934.5546	0.1
364	83	14934.5751	0.1
365	83	14959.4546	0.1
366	83	14959.6151	0.1
367	83	14970.7851	0.1
368	83	14970.8646	0.1
369	83	14999.6046	0.1
370	83	14999.6351	0.1
371	83	15023.9146	0.1
372	83	15024.2551	0.1
373	83	15033.4351	0.1
374	83	15033.5146	0.1
375	83	15061.1246	0.1
376	83	15087.1346	0.1
377	83	15087.1751	0.1
378	83	15093.6151	0.1
379	83	15093.7346	0.1
380	83	15118.9246	0.1
381	83	15145.7646	0.1
382	83	15155.0451	0.1
383	83	15155.0846	0.1
384	83	15282.5346	0.1
385	85	14118.8190	0.1
386	85	14118.8402	0.1
387	85	14128.7602	0.1
388	85	14128.7690	0.1
389	85	14176.6190	0.1
390	85	14176.6502	0.1
391	85	14188.9290	0.1
392	85	14188.9402	0.1
393	85	14231.0590	0.1
394	85	14231.1002	0.1
395	85	14251.2902	0.1
396	85	14251.2990	0.1
397	85	14282.7690	0.1
398	85	14282.7702	0.1
399	85	14315.6202	0.1
400	85	14315.6390	0.1
401	85	14332.5290	0.1
402	85	14332.5302	0.1
403	85	14378.4690	0.1
404	85	14378.5102	0.1
405	85	14383.3190	0.1
406	85	14383.4602	0.1
407	85	14426.6802	0.1
408	85	14426.6990	0.1
409	85	14447.7890	0.1
410	85	14447.8351	0.1
411	85	14447.9402	0.1
412	85	14472.6647	0.1
413	85	14472.8051	0.1
414	85	14510.4351	0.1
415	85	14510.5447	0.1
416	85	14556.9751	0.1
417	85	14558.9251	0.1
418	85	14558.9647	0.1
419	85	14580.4251	0.1
420	85	14580.4647	0.1
421	85	14603.1051	0.1
422	85	14603.1247	0.1
423	85	14638.4447	0.1
424	85	14638.5651	0.1
425	85	14650.0551	0.1
426	85	14651.0651	0.1
427	85	14651.1747	0.1
428	85	14683.4151	0.1
429	85	14683.4647	0.1
430	85	14709.4251	0.1
431	85	14709.5247	0.1
432	85	14726.1051	0.1
433	85	14726.2047	0.1
434	85	14759.6751	0.1
435	85	14777.3947	0.1
436	85	14777.4151	0.1
437	85	14844.8647	0.1
438	85	14844.8851	0.1
439	85	14900.0251	0.1
440	85	14940.4551	0.1
441	85	14940.5247	0.1
442	85	14965.9147	0.1
443	85	14966.0351	0.1
444	85	14976.7851	0.1
445	85	14976.9147	0.1
446	85	15005.2447	0.1
447	85	15005.2751	0.1
448	85	15030.5947	0.1
449	85	15030.7051	0.1
450	85	15039.3747	0.1
451	85	15039.3751	0.1
452	85	15093.3347	0.1
453	85	15093.6151	0.1
454	85	15099.8447	0.1
455	85	15099.9251	0.1
456	85	15162.0147	0.1
457	85	15162.0251	0.1
458	87	14126.5302	0.1
459	87	14135.7702	0.1
460	87	14184.1302	0.1
461	87	14195.9502	0.1
462	87	14238.4102	0.1
463	87	14258.4002	0.1
464	87	14290.0102	0.1
465	87	14322.6902	0.1
466	87	14322.7420	0.1
467	87	14339.6702	0.1
468	87	14385.4202	0.1
469	87	14385.4620	0.1
470	87	14390.4902	0.1
471	87	14390.6720	0.1
472	87	14433.6302	0.1
473	87	14454.9202	0.1
474	87	14455.0720	0.1
475	87	14479.6447	0.1
476	87	14479.6534	0.1
477	87	14517.4347	0.1
478	87	14517.4920	0.1
479	87	14517.5034	0.1
480	87	14564.7834	0.1
481	87	14565.6947	0.1
482	87	14565.7420	0.1
483	87	14565.7734	0.1
484	87	14587.3547	0.1
485	87	14587.4334	0.1
486	87	14609.8547	0.1
487	87	14609.8934	0.1
488	87	14645.2534	0.1
489	87	14645.2547	0.1
490	87	14657.9620	0.1
491	87	14657.9647	0.1
492	87	14658.1034	0.1
493	87	14689.9734	0.1
494	87	14690.0247	0.1
495	87	14716.4620	0.1
496	87	14716.4847	0.1
497	87	14716.4934	0.1
498	87	14732.7347	0.1
499	87	14732.7720	0.1
500	87	14732.7734	0.1
501	87	14765.8634	0.1
502	87	14784.2220	0.1
503	87	14784.2347	0.1
504	87	14784.3334	0.1
505	87	14838.2920	0.1
506	87	14851.4847	0.1
507	87	14851.5520	0.1
508	87	14918.0920	0.1
509	87	14946.4747	0.1
510	87	14946.4834	0.1
511	87	14972.6447	0.1
512	87	14972.8234	0.1
513	87	14982.9747	0.1
514	87	14983.0234	0.1
515	87	15011.1547	0.1
516	87	15037.1547	0.1
517	87	15037.3434	0.1
518	87	15045.3247	0.1
519	87	15045.3834	0.1
520	87	15099.4034	0.1
521	87	15099.4547	0.1
522	87	15106.4247	0.1
523	87	15106.4734	0.1
524	87	15169.0147	0.1
525	87	15169.0534	0.1
526	87	15296.7620	0.1
527	87	15360.2520	0.1
528	87	15423.9920	0.1
529	87	15486.7720	0.1
530	89	14134.3738	0.1
531	89	14142.8938	0.1
532	89	14191.7738	0.1
533	89	14203.1338	0.1
534	89	14245.9132	0.05
535	89	14245.9638	0.1
536	89	14297.3838	0.1
537	89	14329.9738	0.1
538	89	14329.9938	0.1
539	89	14330.0220	0.1
540	89	14346.9738	0.1
541	89	14392.4320	0.1
542	89	14392.4638	0.1
543	89	14392.5238	0.1
544	89	14397.9520	0.1
545	89	14398.0138	0.1
546	89	14398.0338	0.1
547	89	14440.7038	0.1
548	89	14462.3020	0.1
549	89	14462.3438	0.1
550	89	14462.3438	0.1
551	89	14486.7034	0.1
552	89	14524.3834	0.1
553	89	14524.4420	0.1
554	89	14524.4905	0.1
555	89	14524.4938	0.1
556	89	14571.9134	0.1
557	89	14572.6034	0.1
558	89	14572.6505	0.1
559	89	14572.6638	0.1
560	89	14572.6820	0.1
561	89	14594.6334	0.1
562	89	14594.6905	0.1
563	89	14616.6834	0.1
564	89	14616.7805	0.1
565	89	14652.1205	0.1
566	89	14652.1338	0.1
567	89	14652.1934	0.1
568	89	14664.9434	0.1
569	89	14665.0238	0.1
570	89	14665.0520	0.1
571	89	14665.0605	0.1
572	89	14696.7334	0.1
573	89	14696.8105	0.1
574	89	14719.5705	0.1
575	89	14723.4238	0.1
576	89	14723.5020	0.1
577	89	14723.5034	0.1
578	89	14723.5205	0.1
579	89	14739.4320	0.1
580	89	14739.4538	0.1
581	89	14739.4705	0.1
582	89	14739.4734	0.1
583	89	14772.8234	0.1
584	89	14772.8805	0.1
585	89	14791.2205	0.1
586	89	14791.2320	0.1
587	89	14791.2438	0.1
588	89	14791.2834	0.1
589	89	14844.9920	0.1
590	89	14858.3205	0.1
591	89	14858.3338	0.1
592	89	14858.3420	0.1
593	89	14924.6620	0.1
594	89	14924.6638	0.1
595	89	14952.6134	0.1
596	89	14979.4934	0.1
597	89	14979.8205	0.1
598	89	14989.2934	0.1
599	89	14989.3805	0.1
600	89	15017.0705	0.1
601	89	15044.0505	0.1
602	89	15044.0634	0.1
603	89	15051.7405	0.1
604	89	15051.8534	0.1
605	89	15077.9405	0.1
606	89	15105.4405	0.1
607	89	15105.4834	0.1
608	89	15113.2734	0.1
609	89	15113.3505	0.1
610	89	15176.2305	0.1
611	89	15176.2334	0.1
612	89	15304.1620	0.1
613	89	15304.1905	0.1
614	89	15304.1938	0.1
615	89	15367.3238	0.1
616	89	15367.3320	0.1
617	89	15431.0338	0.1
618	89	15431.1420	0.1
619	89	15493.3220	0.1
620	89	15493.3838	0.1
621	91	14142.2138	0.1
622	91	14142.2958	0.1
623	91	14150.2038	0.1
624	91	14199.5938	0.1
625	91	14199.5958	0.1
626	91	14210.4058	0.1
627	91	14210.4138	0.1
628	91	14253.5938	0.1
629	91	14253.6058	0.1
630	91	14304.9038	0.1
631	91	14304.9405	0.05
632	91	14304.9658	0.1
633	91	14337.3958	0.1
634	91	14337.4038	0.1
635	91	14337.4638	0.1
636	91	14354.4558	0.1
637	91	14354.4638	0.1
638	91	14399.7238	0.1
639	91	14399.7438	0.1
640	91	14399.8358	0.1
641	91	14405.4738	0.1
642	91	14405.5038	0.1
643	91	14405.5958	0.1
644	91	14447.9638	0.1
645	91	14447.9958	0.1
646	91	14468.1438	0.1
647	91	14469.8338	0.1
648	91	14469.8538	0.1
649	91	14531.5405	0.1
650	91	14531.6338	0.1
651	91	14531.7159	0.1
652	91	14579.7138	0.1
653	91	14579.7559	0.1
654	91	14579.8105	0.1
655	91	14601.8659	0.1
656	91	14602.0005	0.1
657	91	14623.7959	0.1
658	91	14623.8205	0.1
659	91	14659.1738	0.1
660	91	14659.2159	0.1
661	91	14659.2305	0.1
662	91	14672.1938	0.1
663	91	14672.2059	0.1
664	91	14672.2305	0.1
665	91	14703.6459	0.1
666	91	14703.6805	0.1
667	91	14727.9805	0.1
668	91	14728.1059	0.1
669	91	14730.6538	0.1
670	91	14730.6805	0.1
671	91	14730.8059	0.1
672	91	14746.2738	0.1
673	91	14746.2859	0.1
674	91	14746.3605	0.1
675	91	14779.6959	0.1
676	91	14779.7005	0.1
677	91	14798.3638	0.1
678	91	14798.3805	0.1
679	91	14798.3859	0.1
680	91	14865.2605	0.1
681	91	14865.2738	0.1
682	91	14865.2759	0.1
683	91	14931.4038	0.1
684	91	14986.4959	0.1
685	91	14995.8805	0.1
686	91	14995.8859	0.1
687	91	15023.1005	0.1
688	91	15023.1359	0.1
689	91	15050.5759	0.1
690	91	15050.7605	0.1
691	91	15058.3305	0.1
692	91	15058.4259	0.1
693	91	15083.7759	0.1
694	91	15083.7905	0.1
695	91	15111.4805	0.1
696	91	15111.5559	0.1
697	91	15120.4205	0.1
698	91	15120.6759	0.1
699	91	15183.7005	0.1
700	91	15183.7559	0.1
701	91	15311.7605	0.1
702	91	15311.7638	0.1
703	91	15311.7959	0.1
704	91	15438.3238	0.1
705	91	15499.0938	0.1
706	93	14150.4458	0.1
707	93	14150.4770	0.1
708	93	14157.6758	0.1
709	93	14157.7470	0.1
710	93	14207.6158	0.1
711	93	14207.6370	0.1
712	93	14217.9170	0.1
713	93	14217.9458	0.1
714	93	14261.4558	0.1
715	93	14261.4770	0.1
716	93	14312.6870	0.1
717	93	14312.6958	0.1
718	93	14344.9658	0.1
719	93	14344.9770	0.1
720	93	14362.0670	0.1
721	93	14362.1158	0.1
722	93	14407.2158	0.1
723	93	14407.2270	0.1
724	93	14413.2158	0.1
725	93	14413.2370	0.1
726	93	14455.3958	0.1
727	93	14455.4270	0.1
728	93	14476.5770	0.1
729	93	14501.2994	0.1
730	93	14538.7659	0.1
731	93	14538.9994	0.1
732	93	14586.8659	0.1
733	93	14586.9294	0.1
734	93	14609.3259	0.1
735	93	14609.3494	0.1
736	93	14630.8859	0.1
737	93	14630.9894	0.1
738	93	14666.3159	0.1
739	93	14666.3994	0.1
740	93	14679.4959	0.1
741	93	14679.5394	0.1
742	93	14710.6359	0.1
743	93	14710.7094	0.1
744	93	14736.7094	0.1
745	93	14736.7759	0.1
746	93	14738.2794	0.1
747	93	14738.2859	0.1
748	93	14753.2859	0.1
749	93	14753.3094	0.1
750	93	14786.6094	0.1
751	93	14805.6794	0.1
752	93	14805.7359	0.1
753	93	14872.4759	0.1
754	93	14872.5094	0.1
755	93	14897.7894	0.1
756	93	14965.2894	0.1
757	93	14993.3559	0.1
758	93	14993.5794	0.1
759	93	15002.5694	0.1
760	93	15002.8459	0.1
761	93	15029.2794	0.1
762	93	15029.2859	0.1
763	93	15057.4094	0.1
764	93	15065.3259	0.1
765	93	15065.4094	0.1
766	93	15089.7259	0.1
767	93	15089.7694	0.1
768	93	15117.6094	0.1
769	93	15127.6359	0.1
770	93	15127.9094	0.1
771	93	15146.5594	0.1
772	93	15191.3694	0.1
773	93	15191.3759	0.1
774	93	15255.6794	0.1
775	93	15319.4794	0.1
776	93	15319.5059	0.1
777	95	14158.6970	0.1
778	95	14165.3270	0.1
779	95	14215.7970	0.1
780	95	14225.5770	0.1
781	95	14269.4970	0.1
782	95	14320.5870	0.1
783	95	14352.6670	0.1
784	95	14369.9070	0.1
785	95	14414.7570	0.1
786	95	14421.0170	0.1
787	95	14462.9470	0.1
788	95	14484.6470	0.1
789	95	14508.9094	0.1
790	95	14508.9108	0.1
791	95	14546.4994	0.1
792	95	14546.5408	0.1
793	95	14594.1794	0.1
794	95	14594.3508	0.1
795	95	14617.0008	0.1
796	95	14617.0494	0.1
797	95	14638.3294	0.1
798	95	14638.3308	0.1
799	95	14673.7794	0.1
800	95	14673.7908	0.1
801	95	14687.0294	0.1
802	95	14687.0508	0.1
803	95	14717.8794	0.1
804	95	14717.9008	0.1
805	95	14745.0708	0.1
806	95	14745.0994	0.1
807	95	14746.3508	0.1
808	95	14746.4094	0.1
809	95	14760.4694	0.1
810	95	14760.5108	0.1
811	95	14793.6894	0.1
812	95	14793.7208	0.1
813	95	14813.1908	0.1
814	95	14813.1994	0.1
815	95	14879.7994	0.1
816	95	14879.8408	0.1
817	95	14904.4494	0.1
818	95	14904.4608	0.1
819	95	14971.7494	0.1
820	95	15000.5308	0.1
821	95	15000.5894	0.1
822	95	15009.4894	0.1
823	95	15009.6908	0.1
824	95	15035.5908	0.1
825	95	15035.6094	0.1
826	95	15064.0708	0.1
827	95	15064.2094	0.1
828	95	15072.5508	0.1
829	95	15072.5694	0.1
830	95	15095.8194	0.1
831	95	15095.8508	0.1
832	95	15123.7494	0.1
833	95	15123.7508	0.1
834	95	15135.3994	0.1
835	95	15135.5408	0.1
836	95	15152.4508	0.1
837	95	15152.4794	0.1
838	95	15198.9894	0.1
839	95	15199.0608	0.1
840	95	15205.6708	0.1
841	95	15263.4494	0.1
842	95	15263.5208	0.1
843	95	15327.2794	0.1
844	95	15327.3508	0.1
845	97	14167.1178	0.1
846	97	14173.1978	0.1
847	97	14224.1078	0.1
848	97	14233.4078	0.1
849	97	14277.6578	0.1
850	97	14328.6478	0.1
851	97	14360.5278	0.1
852	97	14422.5178	0.1
853	97	14429.0778	0.1
854	97	14516.5896	0.1
855	97	14516.6208	0.1
856	97	14554.1796	0.1
857	97	14554.2208	0.1
858	97	14601.8508	0.1
859	97	14601.9096	0.1
860	97	14624.6296	0.1
861	97	14624.7508	0.1
862	97	14645.8208	0.1
863	97	14645.8496	0.1
864	97	14681.2696	0.1
865	97	14681.3008	0.1
866	97	14694.5896	0.1
867	97	14694.6208	0.1
868	97	14725.1996	0.1
869	97	14725.2108	0.1
870	97	14752.7796	0.1
871	97	14752.9608	0.1
872	97	14755.4196	0.1
873	97	14755.4308	0.1
874	97	14767.7708	0.1
875	97	14767.7896	0.1
876	97	14800.8996	0.1
877	97	14800.9508	0.1
878	97	14820.8108	0.1
879	97	14820.8396	0.1
880	97	14887.3196	0.1
881	97	14887.3508	0.1
882	97	14911.3108	0.1
883	97	15007.6408	0.1
884	97	15007.6596	0.1
885	97	15016.9808	0.1
886	97	15016.9996	0.1
887	97	15041.9608	0.1
888	97	15042.0096	0.1
889	97	15070.7396	0.1
890	97	15070.8008	0.1
891	97	15079.9508	0.1
892	97	15080.0296	0.1
893	97	15101.9508	0.1
894	97	15102.0096	0.1
895	97	15129.9496	0.1
896	97	15130.0008	0.1
897	97	15143.3608	0.1
898	97	15143.3896	0.1
899	97	15158.4708	0.1
900	97	15158.4796	0.1
901	97	15206.9708	0.1
902	97	15206.9796	0.1
903	97	15211.5396	0.1
904	97	15211.5708	0.1
905	97	15271.4896	0.1
906	97	15271.5208	0.1
907	97	15335.2596	0.1
908	99	14175.6978	0.1
909	99	14175.7264	0.1
910	99	14181.0364	0.1
911	99	14181.0378	0.1
912	99	14232.5878	0.1
913	99	14241.1764	0.1
914	99	14241.3178	0.1
915	99	14285.9264	0.1
916	99	14285.9778	0.1
917	99	14336.7464	0.1
918	99	14336.8378	0.1
919	99	14368.5764	0.1
920	99	14368.5878	0.1
921	99	14430.3878	0.1
922	99	14430.4364	0.1
923	99	14437.1364	0.1
924	99	14437.2078	0.1
925	99	14524.4096	0.1
926	99	14524.4658	0.1
927	99	14562.0458	0.1
928	99	14562.0496	0.1
929	99	14609.4996	0.1
930	99	14609.5558	0.1
931	99	14632.6596	0.1
932	99	14632.6758	0.1
933	99	14653.4596	0.1
934	99	14653.4658	0.1
935	99	14688.9396	0.1
936	99	14688.9858	0.1
937	99	14702.3658	0.1
938	99	14702.3996	0.1
939	99	14732.6696	0.1
940	99	14732.7358	0.1
941	99	14760.7358	0.1
942	99	14760.7796	0.1
943	99	14764.8596	0.1
944	99	14775.2696	0.1
945	99	14775.2758	0.1
946	99	14808.2558	0.1
947	99	14808.2596	0.1
948	99	14828.6296	0.1
949	99	14828.6558	0.1
950	99	14895.0196	0.1
951	99	15014.7058	0.1
952	99	15014.7496	0.1
953	99	15024.5696	0.1
954	99	15024.6358	0.1
955	99	15048.5096	0.1
956	99	15048.5858	0.1
957	99	15077.4658	0.1
958	99	15077.5096	0.1
959	99	15087.7396	0.1
960	99	15087.8558	0.1
961	99	15108.2996	0.1
962	99	15136.2596	0.1
963	99	15136.2758	0.1
964	99	15151.2996	0.1
965	99	15151.3458	0.1
966	99	15164.5458	0.1
967	99	15164.5796	0.1
968	99	15214.7196	0.1
969	99	15214.8258	0.1
970	99	15217.7596	0.1
971	99	15217.7658	0.1
972	99	15279.8496	0.1
973	99	15279.8658	0.1
974	99	15343.4358	0.1
975	101	14184.6064	0.1
976	101	14184.6234	0.1
977	101	14189.1664	0.1
978	101	14189.1734	0.1
979	101	14241.1988	0.05
980	101	14241.2034	0.1
981	101	14249.3534	0.1
982	101	14249.4364	0.1
983	101	14294.4064	0.1
984	101	14294.4134	0.1
985	101	14345.1234	0.1
986	101	14345.1264	0.1
987	101	14376.7634	0.1
988	101	14376.7664	0.1
989	101	14438.4234	0.1
990	101	14438.4564	0.1
991	101	14445.5334	0.1
992	101	14445.5864	0.1
993	101	14532.4858	0.1
994	101	14532.5286	0.1
995	101	14569.9358	0.1
996	101	14569.9886	0.1
997	101	14617.3686	0.1
998	101	14617.4758	0.1
999	101	14640.6886	0.1
1000	101	14640.7958	0.1
1001	101	14661.2886	0.1
1002	101	14661.2958	0.1
1003	101	14696.7558	0.1
1004	101	14696.7786	0.1
1005	101	14710.2486	0.1
1006	101	14710.3458	0.1
1007	101	14740.2658	0.1
1008	101	14740.2886	0.1
1009	101	14768.6186	0.1
1010	101	14768.6958	0.1
1011	101	14782.8086	0.1
1012	101	14782.8458	0.1
1013	101	14815.7186	0.1
1014	101	14815.7658	0.1
1015	101	14836.6086	0.1
1016	101	14836.6158	0.1
1017	101	15021.7486	0.1
1018	101	15021.8758	0.1
1019	101	15032.4358	0.1
1020	101	15032.4386	0.1
1021	101	15055.1358	0.1
1022	101	15055.1486	0.1
1023	101	15084.2158	0.1
1024	101	15084.2186	0.1
1025	101	15095.8958	0.1
1026	101	15096.0086	0.1
1027	101	15114.7558	0.1
1028	101	15114.7686	0.1
1029	101	15142.5658	0.1
1030	101	15142.6486	0.1
1031	101	15159.5686	0.1
1032	101	15159.6258	0.1
1033	101	15170.7886	0.1
1034	101	15170.8058	0.1
1035	101	15222.0886	0.1
1036	101	15222.0958	0.1
1037	101	15224.8258	0.1
1038	101	15224.8386	0.1
1039	101	15288.0858	0.1
1040	101	15288.0886	0.1
1041	101	15351.7658	0.1
1042	101	15351.8186	0.1
1043	103	14193.4634	0.1
1044	103	14197.4634	0.1
1045	103	14249.9934	0.1
1046	103	14257.8134	0.1
1047	103	14303.0434	0.1
1048	103	14353.6734	0.1
1049	103	14385.1734	0.1
1050	103	14446.6734	0.1
1051	103	14453.9834	0.1
1052	103	14540.6586	0.1
1053	103	14578.1086	0.1
1054	103	14625.4086	0.1
1055	103	14649.0086	0.1
1056	103	14669.1786	0.1
1057	103	14704.7286	0.1
1058	103	14718.4686	0.1
1059	103	14747.9986	0.1
1060	103	14776.8486	0.1
1061	103	14790.5586	0.1
1062	103	14823.3986	0.1
1063	103	14844.7386	0.1
1064	103	15029.0786	0.1
1065	103	15040.3586	0.1
1066	103	15061.8986	0.1
1067	103	15091.0686	0.1
1068	103	15104.2086	0.1
1069	103	15121.3386	0.1
1070	103	15149.0786	0.1
1071	103	15168.1286	0.1
1072	103	15177.1386	0.1
1073	103	15228.6686	0.1
1074	103	15232.8886	0.1
1075	103	15296.6386	0.1
1076	103	15360.2786	0.1
1077	105	14362.3393	0.05
1078	107	14212.0026	0.1
1079	107	14212.0847	0.05
1080	107	14268.1426	0.1
1081	107	14274.7926	0.1
1082	107	14320.8226	0.1
1083	107	14320.8302	0.05
1084	107	14371.2426	0.1
1085	107	14402.2626	0.1
1086	107	14471.4626	0.1
1087	107	14534.4526	0.1
1088	109	14221.4726	0.1
1089	109	14221.5706	0.1
1090	109	14223.2306	0.1
1091	109	14277.4406	0.1
1092	109	14277.4526	0.1
1093	109	14283.6126	0.1
1094	109	14283.6306	0.1
1095	109	14329.9426	0.1
1096	109	14329.9906	0.1
1097	109	14380.1426	0.1
1098	109	14380.2006	0.1
1099	109	14380.2406	0.1
1100	109	14411.1306	0.1
1101	109	14411.1426	0.1
1102	109	14411.1506	0.1
1103	109	14472.0406	0.1
1104	109	14472.7606	0.1
1105	109	14480.3526	0.1
1106	109	14480.4506	0.1
1107	109	14480.5406	0.1
1108	109	14543.1326	0.1
1109	109	14543.2306	0.1
1110	109	14603.4806	0.1
1111	109	14743.6906	0.1
1112	109	14802.1906	0.1
1113	109	14813.7106	0.1
1114	109	14814.9506	0.1
1115	109	14870.3406	0.1
1116	109	14918.3706	0.1
1117	109	14936.6406	0.1
1118	109	15001.6906	0.1
1119	109	15066.1106	0.1
1120	109	15259.1906	0.1
1121	109	15323.1706	0.1
1122	109	15386.9706	0.1
1123	109	15449.9006	0.1
1124	111	14231.2106	0.1
1125	111	14286.9306	0.1
1126	111	14292.5906	0.1
1127	111	14339.2606	0.1
1128	111	14389.3206	0.1
1129	111	14389.3453	0.1
1130	111	14389.3506	0.1
1131	111	14420.1053	0.1
1132	111	14420.1106	0.1
1133	111	14420.1406	0.1
1134	111	14480.9306	0.1
1135	111	14489.4306	0.1
1136	111	14489.4506	0.1
1137	111	14489.5253	0.1
1138	111	14552.1406	0.1
1139	111	14552.1653	0.1
1140	111	14612.2506	0.1
1141	111	14612.2653	0.1
1142	111	14658.9253	0.1
1143	111	14752.4053	0.1
1144	111	14752.4053	0.1
1145	111	14752.4306	0.1
1146	111	14780.4653	0.1
1147	111	14810.8753	0.1
1148	111	14810.8753	0.1
1149	111	14810.9006	0.1
1150	111	14822.6506	0.1
1151	111	14823.6453	0.1
1152	111	14855.1553	0.1
1153	111	14879.0853	0.1
1154	111	14879.0853	0.1
1155	111	14879.2806	0.1
1156	111	14926.3106	0.1
1157	111	14945.3353	0.1
1158	111	14945.3906	0.1
1159	111	15010.5406	0.1
1160	111	15010.6153	0.1
1161	111	15075.0953	0.1
1162	111	15075.1106	0.1
1163	111	15139.3453	0.1
1164	111	15202.0153	0.1
1165	111	15205.1353	0.1
1166	111	15268.3606	0.1
1167	111	15268.4053	0.1
1168	111	15332.3553	0.1
1169	111	15332.3706	0.1
1170	111	15396.0606	0.1
1171	111	15457.8606	0.1
1172	111	15461.1106	0.1
1173	113	14240.7366	0.1
1174	113	14241.4866	0.1
1175	113	14296.5266	0.1
1176	113	14301.7166	0.1
1177	113	14348.6766	0.1
1178	113	14398.6366	0.1
1179	113	14398.6753	0.1
1180	113	14429.2453	0.1
1181	113	14429.2866	0.1
1182	113	14447.3724	0.1
1183	113	14498.6753	0.1
1184	113	14561.1953	0.1
1185	113	14583.8124	0.1
1186	113	14621.1824	0.1
1187	113	14621.1953	0.1
1188	113	14667.7024	0.1
1189	113	14692.4424	0.1
1190	113	14711.0424	0.1
1191	113	14746.7024	0.1
1192	113	14746.7024	0.1
1193	113	14761.2924	0.1
1194	113	14761.2924	0.1
1195	113	14761.3053	0.1
1196	113	14761.3053	0.1
1197	113	14788.8724	0.1
1198	113	14788.9053	0.1
1199	113	14819.7624	0.1
1200	113	14819.7624	0.1
1201	113	14819.7853	0.1
1202	113	14819.7853	0.1
1203	113	14831.2524	0.1
1204	113	14831.2653	0.1
1205	113	14863.3453	0.1
1206	113	14863.3524	0.1
1207	113	14888.1124	0.1
1208	113	14888.1753	0.1
1209	113	14888.1753	0.1
1210	113	14954.3053	0.1
1211	113	15019.5853	0.1
1212	113	15084.2053	0.1
1213	113	15084.2924	0.1
1214	113	15097.5224	0.1
1215	113	15148.5424	0.1
1216	113	15155.8524	0.1
1217	113	15209.4424	0.1
1218	113	15213.9253	0.1
1219	113	15214.0424	0.1
1220	113	15277.7253	0.1
1221	113	15277.7524	0.1
1222	113	15341.6953	0.1
1223	113	15341.7324	0.1
1224	115	14250.0966	0.1
1225	115	14250.1041	0.1
1226	115	14251.2066	0.1
1227	115	14251.2641	0.1
1228	115	14306.2666	0.1
1229	115	14306.2941	0.1
1230	115	14310.9541	0.1
1231	115	14310.9566	0.1
1232	115	14358.2341	0.1
1233	115	14358.2966	0.1
1234	115	14408.1566	0.1
1235	115	14408.1641	0.1
1236	115	14438.5041	0.1
1237	115	14438.5466	0.1
1238	115	14456.6743	0.1
1239	115	14456.6824	0.1
1240	115	14508.0843	0.1
1241	115	14570.5441	0.1
1242	115	14592.9424	0.1
1243	115	14592.9643	0.1
1244	115	14630.2943	0.1
1245	115	14630.3141	0.1
1246	115	14630.3324	0.1
1247	115	14641.6141	0.1
1248	115	14676.5841	0.1
1249	115	14676.5943	0.1
1250	115	14676.6524	0.1
1251	115	14701.6124	0.1
1252	115	14701.6543	0.1
1253	115	14701.6641	0.1
1254	115	14719.7743	0.1
1255	115	14719.8224	0.1
1256	115	14720.4943	0.1
1257	115	14755.5243	0.1
1258	115	14755.5324	0.1
1259	115	14755.5324	0.1
1260	115	14770.3443	0.1
1261	115	14770.3724	0.1
1262	115	14770.3724	0.1
1263	115	14770.3741	0.1
1264	115	14797.4324	0.1
1265	115	14797.4343	0.1
1266	115	14828.7441	0.1
1267	115	14828.7743	0.1
1268	115	14828.8024	0.1
1269	115	14828.8024	0.1
1270	115	14839.8924	0.1
1271	115	14839.9043	0.1
1272	115	14839.9441	0.1
1273	115	14871.7343	0.1
1274	115	14897.1141	0.1
1275	115	14897.1724	0.1
1276	115	14910.3043	0.1
1277	115	14963.5641	0.1
1278	115	15028.8541	0.1
1279	115	15028.9143	0.1
1280	115	15093.5724	0.1
1281	115	15093.5841	0.1
1282	115	15093.5843	0.1
1283	115	15105.0043	0.1
1284	115	15105.0124	0.1
1285	115	15157.7024	0.1
1286	115	15157.8243	0.1
1287	115	15163.2724	0.1
1288	115	15163.2943	0.1
1289	115	15216.5943	0.1
1290	115	15216.6324	0.1
1291	115	15223.1724	0.1
1292	115	15223.2543	0.1
1293	115	15287.2243	0.1
1294	115	15287.3024	0.1
1295	115	15351.2143	0.1
1296	115	15351.2324	0.1
1297	117	14259.5341	0.1
1298	117	14259.5373	0.1
1299	117	14261.2373	0.1
1300	117	14261.2941	0.1
1301	117	14316.1841	0.1
1302	117	14316.2073	0.1
1303	117	14320.4073	0.1
1304	117	14320.4241	0.1
1305	117	14367.9841	0.1
1306	117	14368.0173	0.1
1307	117	14417.7041	0.1
1308	117	14417.7773	0.1
1309	117	14447.9273	0.1
1310	117	14448.0841	0.1
1311	117	14511.2273	0.1
1312	117	14512.9573	0.1
1313	117	14517.5473	0.1
1314	117	14517.6943	0.1
1315	117	14579.9041	0.1
1316	117	14579.9573	0.1
1317	117	14602.1843	0.1
1318	117	14639.5141	0.1
1319	117	14639.5173	0.1
1320	117	14639.5643	0.1
1321	117	14650.8841	0.1
1322	117	14685.6043	0.1
1323	117	14685.6341	0.1
1324	117	14710.8643	0.1
1325	117	14710.9473	0.1
1326	117	14710.9841	0.1
1327	117	14728.7643	0.1
1328	117	14729.3043	0.1
1329	117	14764.5143	0.1
1330	117	14779.6473	0.1
1331	117	14779.6541	0.1
1332	117	14779.7043	0.1
1333	117	14806.1243	0.1
1334	117	14837.9041	0.1
1335	117	14837.9473	0.1
1336	117	14837.9743	0.1
1337	117	14848.7673	0.1
1338	117	14848.7841	0.1
1339	117	14848.7843	0.1
1340	117	14880.2343	0.1
1341	117	14906.5241	0.1
1342	117	14906.5773	0.1
1343	117	14918.6643	0.1
1344	117	14972.9373	0.1
1345	117	14972.9741	0.1
1346	117	14986.6173	0.1
1347	117	15038.2841	0.1
1348	117	15038.3173	0.1
1349	117	15038.3343	0.1
1350	117	15103.0743	0.1
1351	117	15103.1141	0.1
1352	117	15112.6443	0.1
1353	117	15167.0843	0.1
1354	117	15171.0043	0.1
1355	117	15224.1343	0.1
1356	117	15232.8543	0.1
1357	117	15296.9243	0.1
1358	117	15360.8343	0.1
1359	119	14269.0959	0.1
1360	119	14269.0973	0.1
1361	119	14271.5059	0.1
1362	119	14271.5273	0.1
1363	119	14326.2359	0.1
1364	119	14326.2773	0.1
1365	119	14330.0373	0.1
1366	119	14330.0459	0.1
1367	119	14377.9373	0.1
1368	119	14377.9559	0.1
1369	119	14427.5673	0.1
1370	119	14427.5759	0.1
1371	119	14457.5473	0.1
1372	119	14457.5959	0.1
1373	119	14475.9302	0.1
1374	119	14526.4259	0.1
1375	119	14526.4702	0.1
1376	119	14526.4773	0.1
1377	119	14527.4959	0.1
1378	119	14527.5073	0.1
1379	119	14527.5202	0.1
1380	119	14589.4073	0.1
1381	119	14589.5159	0.1
1382	119	14611.5602	0.1
1383	119	14648.8702	0.1
1384	119	14648.9159	0.1
1385	119	14648.9173	0.1
1386	119	14660.2659	0.1
1387	119	14694.8402	0.1
1388	119	14720.4273	0.1
1389	119	14720.4559	0.1
1390	119	14720.4702	0.1
1391	119	14737.7802	0.1
1392	119	14738.2802	0.1
1393	119	14773.6102	0.1
1394	119	14789.2173	0.1
1395	119	14789.2202	0.1
1396	119	14789.2259	0.1
1397	119	14814.9902	0.1
1398	119	14847.1902	0.1
1399	119	14847.1959	0.1
1400	119	14847.2073	0.1
1401	119	14857.7502	0.1
1402	119	14857.7959	0.1
1403	119	14857.7973	0.1
1404	119	14888.8902	0.1
1405	119	14915.9559	0.1
1406	119	14916.0373	0.1
1407	119	14927.2902	0.1
1408	119	14982.5573	0.1
1409	119	14982.5859	0.1
1410	119	14994.8459	0.1
1411	119	14994.8473	0.1
1412	119	15047.9302	0.1
1413	119	15047.9373	0.1
1414	119	15048.0559	0.1
1415	119	15112.7159	0.1
1416	119	15112.7202	0.1
1417	119	15120.5402	0.1
1418	119	15175.8202	0.1
1419	119	15179.4902	0.1
1420	119	15242.6302	0.1
1421	119	15306.8502	0.1
1422	119	15370.6902	0.1
1423	121	14278.7659	0.1
1424	121	14281.9559	0.1
1425	121	14339.8259	0.1
1426	121	14387.9659	0.1
1427	121	14437.4559	0.1
1428	121	14467.3559	0.1
1429	121	14485.7932	0.1
1430	121	14485.8602	0.1
1431	121	14536.8359	0.1
1432	121	14536.8902	0.1
1433	121	14536.9032	0.1
1434	121	14538.4102	0.1
1435	121	14538.4432	0.1
1436	121	14599.1059	0.1
1437	121	14599.1698	0.1
1438	121	14621.1502	0.1
1439	121	14658.4659	0.1
1440	121	14658.4732	0.1
1441	121	14658.4998	0.1
1442	121	14658.5502	0.1
1443	121	14669.7698	0.1
1444	121	14669.8259	0.1
1445	121	14704.1032	0.1
1446	121	14704.1802	0.1
1447	121	14730.1098	0.1
1448	121	14730.1102	0.1
1449	121	14730.1232	0.1
1450	121	14730.1759	0.1
1451	121	14746.9102	0.1
1452	121	14746.9232	0.1
1453	121	14747.4032	0.1
1454	121	14747.4102	0.1
1455	121	14782.8332	0.1
1456	121	14782.8702	0.1
1457	121	14798.1559	0.1
1458	121	14798.1632	0.1
1459	121	14798.1802	0.1
1460	121	14798.1998	0.1
1461	121	14823.8402	0.1
1462	121	14823.9032	0.1
1463	121	14856.5559	0.1
1464	121	14856.5598	0.1
1465	121	14856.6002	0.1
1466	121	14856.6232	0.1
1467	121	14866.9132	0.1
1468	121	14866.9459	0.1
1469	121	14867.0002	0.1
1470	121	14867.0098	0.1
1471	121	14897.5232	0.1
1472	121	14897.5502	0.1
1473	121	14925.5998	0.1
1474	121	14925.6859	0.1
1475	121	14935.3932	0.1
1476	121	14935.9998	0.1
1477	121	14936.0102	0.1
1478	121	14992.2159	0.1
1479	121	14992.2298	0.1
1480	121	15003.2059	0.1
1481	121	15003.2398	0.1
1482	121	15057.7198	0.1
1483	121	15057.7359	0.1
1484	121	15057.7402	0.1
1485	121	15057.7832	0.1
1486	121	15122.4359	0.1
1487	121	15122.4398	0.1
1488	121	15122.4702	0.1
1489	121	15122.5432	0.1
1490	121	15128.4498	0.1
1491	121	15128.4802	0.1
1492	121	15128.4932	0.1
1493	121	15140.0632	0.1
1494	121	15184.0502	0.1
1495	121	15184.0632	0.1
1496	121	15188.7802	0.1
1497	121	15188.9932	0.1
1498	121	15252.6802	0.1
1499	121	15252.7132	0.1
1500	121	15316.8202	0.1
1501	121	15316.8532	0.1
1502	121	15380.8702	0.1
1503	121	15380.9432	0.1
1504	123	14288.6681	0.1
1505	123	14292.7481	0.1
1506	123	14349.8481	0.1
1507	123	14398.2181	0.1
1508	123	14447.6681	0.1
1509	123	14477.2981	0.1
1510	123	14495.8832	0.1
1511	123	14495.9193	0.1
1512	123	14546.8832	0.1
1513	123	14546.9593	0.1
1514	123	14550.1832	0.1
1515	123	14550.1893	0.1
1516	123	14609.1298	0.1
1517	123	14630.7793	0.1
1518	123	14668.1398	0.1
1519	123	14668.1693	0.1
1520	123	14668.2132	0.1
1521	123	14679.5098	0.1
1522	123	14713.6232	0.1
1523	123	14713.6593	0.1
1524	123	14739.9698	0.1
1525	123	14739.9732	0.1
1526	123	14740.0093	0.1
1527	123	14756.2132	0.1
1528	123	14756.2493	0.1
1529	123	14756.6932	0.1
1530	123	14756.6993	0.1
1531	123	14792.1932	0.1
1532	123	14792.2093	0.1
1533	123	14808.0793	0.1
1534	123	14808.0898	0.1
1535	123	14808.1532	0.1
1536	123	14832.9493	0.1
1537	123	14833.0132	0.1
1538	123	14866.0193	0.1
1539	123	14866.1198	0.1
1540	123	14866.1332	0.1
1541	123	14876.2693	0.1
1542	123	14876.3398	0.1
1543	123	14876.3532	0.1
1544	123	14906.3993	0.1
1545	123	14906.4032	0.1
1546	123	14935.3798	0.1
1547	123	14944.9098	0.1
1548	123	14944.9232	0.1
1549	123	14945.1393	0.1
1550	123	15002.0898	0.1
1551	123	15011.7998	0.1
1552	123	15067.6393	0.1
1553	123	15067.6598	0.1
1554	123	15067.6632	0.1
1555	123	15132.0932	0.1
1556	123	15132.0998	0.1
1557	123	15132.1493	0.1
1558	123	15136.7332	0.1
1559	123	15136.7798	0.1
1560	123	15136.8493	0.1
1561	123	15150.0732	0.1
1562	123	15191.9332	0.1
1563	123	15198.5693	0.1
1564	123	15198.6732	0.1
1565	123	15262.7832	0.1
1566	123	15262.7993	0.1
1567	123	15326.9393	0.1
1568	123	15326.9532	0.1
1569	123	15390.9093	0.1
1570	123	15390.9832	0.1
1571	125	14298.6081	0.1
1572	125	14298.6110	0.1
1573	125	14303.4910	0.1
1574	125	14303.6081	0.1
1575	125	14360.0110	0.1
1576	125	14360.0881	0.1
1577	125	14408.5710	0.1
1578	125	14408.5981	0.1
1579	125	14457.9081	0.1
1580	125	14457.9310	0.1
1581	125	14487.3181	0.1
1582	125	14487.3910	0.1
1583	125	14506.0593	0.1
1584	125	14556.9393	0.1
1585	125	14562.1293	0.1
1586	125	14640.2493	0.1
1587	125	14678.0693	0.1
1588	125	14723.2593	0.1
1589	125	14749.9993	0.1
1590	125	14765.6893	0.1
1591	125	14766.0893	0.1
1592	125	14801.7493	0.1
1593	125	14818.0410	0.1
1594	125	14818.0693	0.1
1595	125	14842.1693	0.1
1596	125	14875.6810	0.1
1597	125	14875.7093	0.1
1598	125	14885.9093	0.1
1599	125	14885.9110	0.1
1600	125	14915.3693	0.1
1601	125	14945.1910	0.1
1602	125	14954.0310	0.1
1603	125	14955.0893	0.1
1604	125	15012.0510	0.1
1605	125	15020.5010	0.1
1606	125	15077.5993	0.1
1607	125	15077.6710	0.1
1608	125	15084.2810	0.1
1609	125	15141.5193	0.1
1610	125	15141.5310	0.1
1611	125	15145.6293	0.1
1612	125	15145.6710	0.1
1613	125	15208.7793	0.1
1614	125	15273.1493	0.1
1615	125	15337.3193	0.1
1616	125	15400.9293	0.1
1617	127	14308.7710	0.1
1618	127	14308.7777	0.1
1619	127	14314.5010	0.1
1620	127	14314.5277	0.1
1621	127	14370.4110	0.1
1622	127	14370.4177	0.1
1623	127	14419.1810	0.1
1624	127	14419.1877	0.1
1625	127	14468.3310	0.1
1626	127	14468.3777	0.1
1627	127	14497.6577	0.1
1628	127	14497.6810	0.1
1629	127	14516.3688	0.1
1630	127	14567.2688	0.1
1631	127	14567.2977	0.1
1632	127	14650.6388	0.1
1633	127	14688.0988	0.1
1634	127	14688.2888	0.1
1635	127	14732.9988	0.1
1636	127	14760.1688	0.1
1637	127	14775.2488	0.1
1638	127	14775.6688	0.1
1639	127	14811.3188	0.1
1640	127	14828.1588	0.1
1641	127	14828.1777	0.1
1642	127	14828.2210	0.1
1643	127	14851.4988	0.1
1644	127	14885.3377	0.1
1645	127	14885.3510	0.1
1646	127	14885.3588	0.1
1647	127	14895.6688	0.1
1648	127	14895.6977	0.1
1649	127	14895.7310	0.1
1650	127	14924.4288	0.1
1651	127	14955.1377	0.1
1652	127	14955.1810	0.1
1653	127	14963.3277	0.1
1654	127	14963.3410	0.1
1655	127	14963.8088	0.7
1656	127	15022.1577	0.1
1657	127	15022.2010	0.1
1658	127	15029.4777	0.1
1659	127	15029.5110	0.1
1660	127	15087.6677	0.1
1661	127	15087.6788	0.1
1662	127	15087.7010	0.1
1663	127	15093.0277	0.1
1664	127	15093.0488	0.1
1665	127	15093.0910	0.1
1666	127	15150.4477	0.1
1667	127	15150.4688	0.1
1668	127	15150.5010	0.1
1669	127	15155.2977	0.1
1670	127	15155.3110	0.1
1671	127	15155.3888	0.1
1672	127	15219.3388	0.1
1673	127	15283.7588	0.1
1674	127	15347.8288	0.1
1675	127	15411.3088	0.1
1676	127	15417.5888	0.1
1677	129	14319.1177	0.1
1678	129	14325.6477	0.1
1679	129	14381.0277	0.1
1680	129	14429.8477	0.1
1681	129	14478.9477	0.1
1682	129	14508.0977	0.1
1683	129	14526.8688	0.1
1684	129	14526.9014	0.1
1685	129	14577.6188	0.1
1686	129	14577.6614	0.1
1687	129	14577.7177	0.1
1688	129	14660.7288	0.1
1689	129	14660.7314	0.1
1690	129	14698.1288	0.1
1691	129	14698.1314	0.1
1692	129	14698.4214	0.1
1693	129	14698.4288	0.1
1694	129	14742.8588	0.1
1695	129	14742.8714	0.1
1696	129	14770.5388	0.1
1697	129	14770.5414	0.1
1698	129	14784.9888	0.1
1699	129	14785.0614	0.1
1700	129	14785.4188	0.1
1701	129	14785.4814	0.1
1702	129	14821.0914	0.1
1703	129	14821.1088	0.1
1704	129	14838.4377	0.1
1705	129	14838.5188	0.1
1706	129	14838.5514	0.1
1707	129	14860.9814	0.1
1708	129	14860.9988	0.1
1709	129	14895.0777	0.1
1710	129	14895.1514	0.1
1711	129	14905.7177	0.1
1712	129	14905.7614	0.1
1713	129	14905.7788	0.1
1714	129	14933.6014	0.1
1715	129	14933.6088	0.1
1716	129	14934.4488	0.1
1717	129	14934.4914	0.1
1718	129	14965.1077	0.1
1719	129	14972.9577	0.1
1720	129	14973.9988	0.7
1721	129	15032.2677	0.1
1722	129	15038.7177	0.1
1723	129	15097.4577	0.1
1724	129	15097.4588	0.1
1725	129	15097.4714	0.1
1726	129	15102.3077	0.1
1727	129	15102.3414	0.1
1728	129	15102.3488	0.1
1729	129	15159.0488	0.1
1730	129	15159.0677	0.1
1731	129	15159.1014	0.1
1732	129	15165.5277	0.1
1733	129	15165.7288	0.1
1734	129	15165.7314	0.1
1735	129	15229.9188	0.1
1736	129	15230.1514	0.1
1737	129	15294.3788	0.1
1738	129	15294.5014	0.1
1739	129	15358.3588	0.1
1740	129	15358.3814	0.1
1741	129	15421.7188	0.1
1742	129	15421.7214	0.1
1743	129	15425.6188	0.1
1744	129	15425.6414	0.1
1745	131	14537.5814	0.1
1746	131	14588.1214	0.1
1747	131	14670.9614	0.1
1748	131	14708.7514	0.1
1749	131	14752.8814	0.1
1750	131	14781.0714	0.1
1751	131	14794.8614	0.1
1752	131	14795.3814	0.1
1753	131	14830.9414	0.1
1754	131	14848.4314	0.1
1755	131	14870.5414	0.1
1756	131	14904.9814	0.1
1757	131	14915.9914	0.1
1758	131	14942.9914	0.1
1759	131	15106.9814	0.1
1760	131	15112.2614	0.1
1761	131	15167.0814	0.1
1762	131	15176.2314	0.1
1763	131	15240.7114	0.1
1764	131	15305.1714	0.1
1765	131	15368.8514	0.1
1766	131	15430.8014	0.1
1767	131	15434.1814	0.1
1768	133	14340.1669	0.1
1769	133	14348.3569	0.1
1770	133	14399.9469	0.1
1771	133	14402.9569	0.1
1772	133	14451.6369	0.1
1773	133	14500.5569	0.1
1774	133	14500.5869	0.1
1775	133	14526.1569	0.1
1776	133	14529.5469	0.1
1777	133	14529.5869	0.1
1778	133	14531.1769	0.1
1779	133	14548.2502	0.1
1780	133	14589.4102	0.1
1781	133	14598.6302	0.1
1782	133	14598.7843	0.05
1783	133	14598.8369	0.1
1784	133	14660.7802	0.1
1785	133	14660.9269	0.1
1786	133	14681.3202	0.1
1787	133	14718.7302	0.1
1788	133	14719.2502	0.1
1789	133	14763.0302	0.1
1790	133	14791.7669	0.1
1791	133	14791.7802	0.1
1792	133	14804.9102	0.1
1793	133	14840.8802	0.1
1794	133	14859.6502	0.1
1795	133	14880.2302	0.1
1796	133	14914.8102	0.1
1797	133	14914.8469	0.1
1798	133	14926.3769	0.1
1799	133	14926.3802	0.1
1800	133	14927.4869	0.1
1801	133	14927.5002	0.1
1802	133	14952.3902	0.1
1803	133	14985.0802	0.1
1804	133	14993.0969	0.1
1805	133	14993.1002	0.1
1806	133	15122.6002	0.1
1807	133	15122.7369	0.1
1808	133	15176.1502	0.1
1809	133	15187.2802	0.1
1810	133	15251.6202	0.1
1811	133	15316.6602	0.1
1812	133	15377.5102	0.1
1813	133	15380.7202	0.1
1814	133	15444.3302	0.1
1815	135	14350.8669	0.1
1816	135	14350.9852	0.1
1817	135	14359.8552	0.1
1818	135	14359.8869	0.1
1819	135	14410.8369	0.1
1820	135	14410.8452	0.1
1821	135	14414.1869	0.1
1822	135	14414.2152	0.1
1823	135	14462.8352	0.1
1824	135	14462.8669	0.1
1825	135	14511.6652	0.1
1826	135	14511.6669	0.1
1827	135	14511.7069	0.1
1828	135	14538.0469	0.1
1829	135	14538.0852	0.1
1830	135	14540.3569	0.1
1831	135	14540.4269	0.1
1832	135	14540.4352	0.1
1833	135	14543.2769	0.1
1834	135	14559.2502	0.1
1835	135	14559.2854	0.1
1836	135	14600.2502	0.1
1837	135	14609.5802	0.1
1838	135	14609.6454	0.1
1839	135	14609.8469	0.1
1840	135	14671.4169	0.1
1841	135	14671.5702	0.1
1842	135	14671.6154	0.1
1843	135	14691.8354	0.1
1844	135	14691.8402	0.1
1845	135	14729.4554	0.1
1846	135	14729.4702	0.1
1847	135	14729.9354	0.1
1848	135	14729.9502	0.1
1849	135	14773.3354	0.1
1850	135	14773.3402	0.1
1851	135	14802.5269	0.1
1852	135	14802.5954	0.1
1853	135	14802.6402	0.1
1854	135	14814.9954	0.1
1855	135	14815.1002	0.1
1856	135	14850.9554	0.1
1857	135	14850.9702	0.1
1858	135	14870.3154	0.1
1859	135	14870.3702	0.1
1860	135	14890.0654	0.1
1861	135	14924.7854	0.1
1862	135	14924.8202	0.1
1863	135	14924.8269	0.1
1864	135	14936.6802	0.1
1865	135	14936.7154	0.1
1866	135	14936.7369	0.1
1867	135	14937.6769	0.1
1868	135	14937.7454	0.1
1869	135	14937.7802	0.1
1870	135	14961.9302	0.1
1871	135	14961.9654	0.1
1872	135	14994.9502	0.1
1873	135	14994.9654	0.1
1874	135	15003.4802	0.1
1875	135	15003.4954	0.1
1876	135	15003.6369	0.1
1877	135	15133.4502	0.1
1878	135	15133.4954	0.1
1879	135	15133.5669	0.1
1880	135	15184.8254	0.1
1881	135	15184.8602	0.1
1882	135	15198.2102	0.1
1883	135	15198.3354	0.1
1884	135	15262.8302	0.1
1885	135	15262.9754	0.1
1886	135	15327.3202	0.1
1887	135	15327.3654	0.1
1888	135	15385.0354	0.1
1889	135	15385.0802	0.1
1890	135	15385.0954	0.1
1891	135	15391.5302	0.1
1892	135	15391.5354	0.1
1893	135	15391.6154	0.1
1894	135	15455.0502	0.1
1895	135	15455.1154	0.1
1896	135	15518.7354	0.1
1897	137	14361.7752	0.1
1898	137	14361.8852	0.1
1899	137	14371.4652	0.1
1900	137	14371.5636	0.05
1901	137	14371.5852	0.1
1902	137	14421.8652	0.1
1903	137	14421.8852	0.1
1904	137	14425.6252	0.1
1905	137	14425.6452	0.1
1906	137	14474.1252	0.1
1907	137	14474.1552	0.1
1908	137	14522.8052	0.1
1909	137	14522.8052	0.1
1910	137	14549.4152	0.1
1911	137	14549.4252	0.1
1912	137	14551.2752	0.1
1913	137	14551.3152	0.1
1914	137	14570.2206	0.1
1915	137	14570.3154	0.1
1916	137	14620.3506	0.1
1917	137	14620.4554	0.1
1918	137	14682.5906	0.1
1919	137	14682.5954	0.1
1920	137	14702.4006	0.1
1921	137	14702.4554	0.1
1922	137	14740.3706	0.1
1923	137	14740.3954	0.1
1924	137	14740.8854	0.1
1925	137	14783.7306	0.1
1926	137	14783.7554	0.1
1927	137	14813.5506	0.1
1928	137	14813.6354	0.1
1929	137	14825.3054	0.1
1930	137	14825.3806	0.1
1931	137	14861.1806	0.1
1932	137	14861.2554	0.1
1933	137	14881.5054	0.1
1934	137	14881.5206	0.1
1935	137	14899.9754	0.1
1936	137	14934.8306	0.1
1937	137	14934.8454	0.1
1938	137	14946.8854	0.1
1939	137	14948.4154	0.1
1940	137	14971.5754	0.1
1941	137	14971.6106	0.1
1942	137	15004.8554	0.1
1943	137	15014.4054	0.1
1944	137	15079.8906	0.1
1945	137	15144.6054	0.1
1946	137	15193.5554	0.1
1947	137	15209.5354	0.1
1948	137	15274.2654	0.1
1949	137	15338.6454	0.1
1950	137	15391.5354	0.1
1951	137	15392.5654	0.1
1952	137	15402.6554	0.1
1953	137	15402.6854	0.1
1954	137	15402.7906	0.1
1955	137	15465.8206	0.1
1956	137	15465.8354	0.1
1957	137	15529.2206	0.1
1958	137	15529.2554	0.1
1959	139	14372.8752	0.1
1960	139	14383.5152	0.1
1961	139	14433.0952	0.1
1962	139	14437.2652	0.1
1963	139	14485.6252	0.1
1964	139	14534.1952	0.1
1965	139	14560.6652	0.1
1966	139	14562.3152	0.1
1967	139	14581.6006	0.1
1968	139	14631.4306	0.1
1969	139	14631.5598	0.05
1970	139	14693.7006	0.1
1971	139	14713.2606	0.1
1972	139	14751.3506	0.1
1973	139	14752.4306	0.1
1974	139	14794.3206	0.1
1975	139	14825.0006	0.1
1976	139	14835.8106	0.1
1977	139	14892.5506	0.1
1978	139	14945.0306	0.1
1979	139	14981.3406	0.1
1980	139	15091.1406	0.1
1981	139	15414.0006	0.1
1982	139	15475.8406	0.1
1983	139	15538.7206	0.1
1984	141	14384.1584	0.1
1985	141	14444.4084	0.1
1986	141	14449.0753	0.05
1987	141	14449.0984	0.1
1988	141	14497.1784	0.1
1989	141	14545.7384	0.1
1990	141	14571.8684	0.1
1991	141	14573.5784	0.1
1992	141	14642.7484	0.1
1993	143	14395.4708	0.1
1994	143	14407.7584	0.1
1995	143	14407.7608	0.1
1996	143	14455.8908	0.1
1997	143	14455.9184	0.1
1998	143	14460.9908	0.1
1999	143	14461.0284	0.1
2000	143	14509.0184	0.1
2001	143	14509.0308	0.1
2002	143	14557.3808	0.1
2003	143	14557.3984	0.1
2004	143	14583.1284	0.1
2005	143	14584.9508	0.1
2006	143	14584.9584	0.1
2007	143	14654.0308	0.1
2008	143	14654.1784	0.1
2009	143	15434.9411	0.1
2010	143	15438.7111	0.1
2011	143	15501.2411	0.1
2012	145	14407.0232	0.1
2013	145	14407.1708	0.1
2014	145	14420.1532	0.1
2015	145	14420.1808	0.1
2016	145	14467.4732	0.1
2017	145	14467.5108	0.1
2018	145	14473.1232	0.1
2019	145	14473.1608	0.1
2020	145	14520.9608	0.1
2021	145	14520.9632	0.1
2022	145	14569.2032	0.1
2023	145	14569.2208	0.1
2024	145	14596.4116	0.1
2025	145	14596.5208	0.1
2026	145	14596.5432	0.1
2027	145	14615.8916	0.1
2028	145	14665.5516	0.1
2029	145	14665.5708	0.1
2030	145	14705.3716	0.1
2031	145	14728.2716	0.1
2032	145	14785.0316	0.1
2033	145	14826.6516	0.1
2034	145	14859.4416	0.1
2035	145	14867.6716	0.1
2036	145	14927.4116	0.1
2037	145	14994.2516	0.1
2038	145	15061.3816	0.1
2039	145	15443.3411	0.1
2040	145	15443.3416	0.1
2041	145	15449.6316	0.1
2042	145	15449.6411	0.1
2043	145	15511.8011	0.1
2044	147	14418.8332	0.1
2045	147	14432.7032	0.1
2046	147	14432.7251	0.1
2047	147	14479.3032	0.1
2048	147	14479.3151	0.1
2049	147	14485.4332	0.1
2050	147	14485.4551	0.1
2051	147	14533.0632	0.1
2052	147	14533.0851	0.1
2053	147	14581.2032	0.1
2054	147	14581.2051	0.1
2055	147	14608.2016	0.1
2056	147	14608.3332	0.1
2057	147	14608.3351	0.1
2058	147	14627.6816	0.1
2059	147	14677.1316	0.1
2060	147	14714.3216	0.1
2061	147	14740.0416	0.1
2062	147	14796.5916	0.1
2063	147	14837.6316	0.1
2064	147	14871.2716	0.1
2065	147	14878.5716	0.1
2066	147	14939.2516	0.1
2067	147	15006.0016	0.1
2068	147	15072.1516	0.1
2069	147	15451.9416	0.1
2070	147	15461.6216	0.1
2071	149	14430.6551	0.1
2072	149	14445.3651	0.1
2073	149	14491.2151	0.1
2074	149	14497.8151	0.1
2075	149	14545.3251	0.1
2076	149	14593.2851	0.1
2077	149	14620.2651	0.1


==> Sr2_EnergyLevels_1sS.dat <==
Supplementary data
On the 1^1\Sigma^+_u electronic state in strontium dimer
J. Szczepkowski, W. Jastrzebski,  A. Grochola, P. Kowalczyk
------------------------------------------------------------------------------------


Experimental energies E (in cm-1) of the observed rovibrational levels
in the 1^1Sigma^+_u state corresponding to v'=<14 and J'<150. All levels
relate to the main isotopologue ^88Sr_2.
Levels with 0.05 cm^1 uncertainty are taken from supplementary data by A.Stein et. al.,
Eur. Phys. J. D 64 227-238 (2011). All other levels (uncertainty 0.1 cm-1)
result from the present experiment. 



No	v'	J'	E[cm^-1]	Uncertainty [cm^-1]
------------------------------------------------------------
1	1	39	12953.9184	0.05
2	1	59	13002.5677	0.05
3	1	99	13158.3334	0.05
4	2	17	13002.6545	0.05
5	2	57	13076.0788	0.05
6	2	63	13093.8370	0.05
7	2	95	13217.9020	0.05
8	2	97	13227.2999	0.05
9	2	125	13378.8421	0.05
10	2	151	13552.7016	0.05
11	2	165	13659.3576	0.05
12	2	177	13757.9342	0.05
13	2	199	13955.5742	0.05
14	3	35	13104.9046	0.05
15	3	43	13120.3058	0.05
16	3	45	13124.6389	0.05
17	3	47	13129.1743	0.05
18	3	57	13154.7405	0.05
19	3	71	13198.6621	0.05
20	3	91	13277.7767	0.05
21	3	101	13324.5282	0.05
22	3	103	13334.4529	0.05
23	3	105	13344.5633	0.05
24	3	107	13354.8629	0.05
25	3	113	13386.9127	0.05
26	3	115	13397.9744	0.05
27	3	133	13506.0058	0.05
28	4	49	13212.0245	0.05
29	4	51	13216.9207	0.05
30	4	75	13290.7096	0.05
31	4	97	13382.6091	0.05
32	4	99	13392.1068	0.05
33	4	101	13401.7937	0.05
34	4	107	13431.9898	0.05
35	4	119	13497.4859	0.1
36	4	121	13509.0659	0.1
37	4	123	13520.8227	0.05
38	4	127	13544.8891	0.05
39	4	129	13557.2112	0.05
40	4	145	13662.4984	0.05
41	5	45	13280.3367	0.05
42	5	59	13315.7968	0.05
43	5	59	13315.7955	0.05
44	5	79	13382.7633	0.05
45	5	81	13390.5072	0.05
46	5	83	13398.4439	0.05
47	5	85	13406.5575	0.05
48	5	85	13406.5680	0.05
49	5	87	13414.8861	0.05
50	5	89	13423.3932	0.05
51	5	91	13432.0880	0.05
52	5	99	13468.7664	0.1
53	5	101	13478.4564	0.1
54	5	101	13478.3934	0.1
55	5	103	13488.2534	0.1
56	5	107	13508.5226	0.1
57	5	109	13518.9026	0.1
58	5	109	13518.8406	0.1
59	5	115	13551.2066	0.1
60	5	117	13562.3541	0.1
61	5	117	13562.2973	0.1
62	5	119	13573.7273	0.1
63	5	119	13573.6659	0.1
64	5	121	13585.1559	0.1
65	5	123	13596.8981	0.1
66	5	125	13608.8081	0.1
67	5	125	13608.8010	0.1
68	5	127	13620.8310	0.1
69	5	127	13620.8377	0.1
70	5	129	13633.0877	0.1
71	5	133	13658.2169	0.1
72	5	133	13658.1774	0.05
73	5	135	13671.0169	0.1
74	5	135	13671.0552	0.1
75	5	135	13670.9985	0.05
76	5	137	13684.0752	0.1
77	5	137	13684.0052	0.1
78	5	137	13684.0089	0.05
79	5	137	13684.0029	0.05
80	5	139	13697.2152	0.1
81	5	139	13697.1984	0.05
82	5	139	13697.1927	0.05
83	5	141	13710.5784	0.1
84	5	141	13710.5707	0.05
85	5	143	13724.1184	0.1
86	5	143	13724.1508	0.1
87	5	143	13724.1293	0.05
88	5	145	13737.9408	0.1
89	5	145	13737.8700	0.05
90	5	147	13751.8032	0.1
91	6	25	13323.0786	0.05
92	6	27	13325.6270	0.05
93	6	29	13328.3711	0.05
94	6	31	13331.3035	0.05
95	6	33	13334.4291	0.05
96	6	35	13337.7476	0.05
97	6	37	13341.2565	0.05
98	6	75	13444.3429	0.1
99	6	77	13451.6829	0.1
100	6	83	13474.7690	0.1
101	6	85	13482.8890	0.1
102	6	85	13482.9002	0.1
103	6	87	13491.2002	0.1
104	6	91	13508.3138	0.1
105	6	91	13508.3058	0.1
106	6	93	13517.1158	0.1
107	6	93	13517.1270	0.1
108	6	95	13526.1470	0.1
109	6	95	13526.1352	0.05
110	6	95	13526.1276	0.05
111	6	97	13535.3878	0.1
112	6	97	13535.3480	0.05
113	6	99	13544.7978	0.1
114	6	99	13544.7364	0.1
115	6	99	13544.7620	0.05
116	6	99	13544.7555	0.05
117	6	101	13554.3464	0.1
118	6	101	13554.3934	0.1
119	6	101	13554.3461	0.05
120	6	103	13564.1134	0.1
121	6	107	13584.2926	0.1
122	6	109	13594.6226	0.1
123	6	109	13594.6106	0.1
124	6	111	13605.1106	0.1
125	6	113	13615.8766	0.1
126	6	115	13626.7766	0.1
127	6	115	13626.7741	0.1
128	6	117	13637.8841	0.1
129	6	117	13637.8573	0.1
130	6	119	13649.1973	0.1
131	6	119	13649.1359	0.1
132	6	121	13660.5859	0.1
133	6	123	13672.2781	0.1
134	6	125	13684.0781	0.1
135	6	125	13684.0910	0.1
136	6	127	13696.0910	0.1
137	6	127	13696.1077	0.1
138	6	127	13696.0950	0.05
139	6	129	13708.3477	0.1
140	6	133	13733.3269	0.1
141	6	135	13746.0569	0.1
142	6	135	13746.0752	0.1
143	6	137	13758.9652	0.1
144	6	137	13758.9752	0.1
145	6	139	13772.0652	0.1
146	6	141	13785.3984	0.1
147	6	143	13798.8984	0.1
148	6	143	13798.9008	0.1
149	6	143	13798.8752	0.05
150	6	145	13812.5408	0.1
151	6	145	13812.6032	0.1
152	6	147	13826.4232	0.1
153	6	149	13840.4651	0.1
154	6	149	13840.4453	0.05
155	7	25	13399.4529	0.05
156	7	27	13401.9868	0.05
157	7	45	13433.4205	0.05
158	7	75	13520.1029	0.1
159	7	75	13520.0938	0.05
160	7	77	13527.3729	0.1
161	7	77	13527.3802	0.1
162	7	79	13534.8302	0.1
163	7	81	13542.6084	0.1
164	7	83	13550.3484	0.1
165	7	83	13550.4390	0.1
166	7	85	13558.4890	0.1
167	7	85	13558.5202	0.1
168	7	87	13566.6902	0.1
169	7	89	13575.1538	0.1
170	7	91	13583.7238	0.1
171	7	91	13583.7558	0.1
172	7	93	13592.4958	0.1
173	7	93	13592.5570	0.1
174	7	95	13601.5070	0.1
175	7	97	13610.6878	0.1
176	7	99	13619.9278	0.1
177	7	99	13619.9364	0.1
178	7	101	13629.5664	0.1
179	7	101	13629.5734	0.1
180	7	103	13639.2034	0.1
181	7	107	13659.3926	0.1
182	7	107	13659.3700	0.05
183	7	109	13669.6626	0.1
184	7	109	13669.7006	0.1
185	7	109	13669.6645	0.05
186	7	109	13669.6641	0.05
187	7	111	13680.2206	0.1
188	7	111	13680.1444	0.05
189	7	113	13690.8266	0.1
190	7	113	13690.7972	0.05
191	7	113	13690.8087	0.05
192	7	115	13701.6766	0.1
193	7	115	13701.7241	0.1
194	7	115	13701.6485	0.05
195	7	117	13712.7141	0.1
196	7	117	13712.6173	0.1
197	7	117	13712.6830	0.05
198	7	119	13723.8773	0.1
199	7	119	13723.9159	0.1
200	7	119	13723.9058	0.05
201	7	121	13735.2259	0.1
202	7	123	13746.9381	0.1
203	7	123	13746.9122	0.05
204	7	125	13758.6681	0.1
205	7	125	13758.7310	0.1
206	7	127	13770.6810	0.1
207	7	127	13770.6877	0.1
208	7	129	13782.8077	0.1
209	7	129	13782.7892	0.05
210	7	133	13807.6669	0.1
211	7	135	13820.3369	0.1
212	7	135	13820.3252	0.1
213	7	137	13833.1752	0.1
214	7	137	13833.2052	0.1
215	7	139	13846.2852	0.1
216	7	141	13859.3984	0.1
217	7	143	13872.8884	0.1
218	7	143	13872.8308	0.1
219	7	143	13872.8976	0.05
220	7	145	13886.5408	0.1
221	7	145	13886.5132	0.1
222	7	145	13886.5039	0.05
223	7	147	13900.3332	0.1
224	7	147	13900.3651	0.1
225	7	147	13900.2898	0.05
226	7	149	13914.2851	0.1
227	7	149	13914.2528	0.05
228	8	29	13480.3472	0.05
229	8	31	13483.2654	0.05
230	8	33	13486.3608	0.05
231	8	35	13489.6486	0.05
232	8	37	13493.1271	0.05
233	8	75	13595.2029	0.1
234	8	77	13602.2829	0.1
235	8	77	13602.2702	0.1
236	8	77	13602.4179	0.05
237	8	79	13609.7102	0.1
238	8	79	13609.8632	0.05
239	8	81	13617.4984	0.1
240	8	81	13617.4963	0.05
241	8	83	13625.2084	0.1
242	8	83	13625.3590	0.1
243	8	83	13625.3165	0.05
244	8	85	13633.3490	0.1
245	8	85	13633.3702	0.1
246	8	85	13633.3232	0.05
247	8	87	13641.4402	0.1
248	8	87	13641.5181	0.05
249	8	89	13649.9438	0.1
250	8	91	13658.3738	0.1
251	8	91	13658.5158	0.1
252	8	93	13667.1258	0.1
253	8	93	13667.2170	0.1
254	8	95	13676.1970	0.1
255	8	97	13685.3078	0.1
256	8	99	13694.5078	0.1
257	8	99	13694.4964	0.1
258	8	101	13703.9064	0.1
259	8	101	13703.9934	0.1
260	8	103	13713.4934	0.1
261	8	105	13723.6555	0.05
262	8	107	13733.7026	0.1
263	8	107	13733.7133	0.05
264	8	109	13743.8426	0.1
265	8	109	13743.9606	0.1
266	8	109	13743.9541	0.05
267	8	111	13754.3806	0.1
268	8	111	13754.3782	0.05
269	8	113	13765.0966	0.1
270	8	113	13764.9876	0.05
271	8	113	13764.9835	0.05
272	8	115	13775.7466	0.1
273	8	115	13775.8041	0.1
274	8	115	13775.7797	0.05
275	8	117	13786.7041	0.1
276	8	117	13786.7073	0.1
277	8	117	13786.7582	0.05
278	8	119	13797.7273	0.1
279	8	119	13797.8359	0.1
280	8	119	13797.9196	0.05
281	8	121	13809.2459	0.1
282	8	121	13809.2645	0.05
283	8	123	13820.8681	0.1
284	8	123	13820.7950	0.05
285	8	125	13832.5081	0.1
286	8	125	13832.4910	0.1
287	8	125	13832.5084	0.05
288	8	127	13844.5110	0.1
289	8	127	13844.4477	0.1
290	8	127	13844.4007	0.05
291	8	129	13856.5777	0.1
292	8	133	13881.2369	0.1
293	8	135	13893.8569	0.1
294	8	135	13893.8152	0.1
295	8	137	13906.4852	0.1
296	8	137	13906.6152	0.1
297	8	139	13919.6552	0.1
298	8	141	13932.8284	0.1
299	8	143	13946.0484	0.1
300	8	143	13945.9408	0.1
301	8	145	13959.4708	0.1
302	8	145	13959.7732	0.1
303	8	147	13973.1732	0.1
304	8	147	13973.4051	0.1
305	8	149	13987.2751	0.1
306	9	15	13540.2920	0.05
307	9	75	13669.4829	0.1
308	9	77	13676.4229	0.1
309	9	77	13676.4402	0.1
310	9	79	13683.8802	0.1
311	9	81	13691.6984	0.1
312	9	83	13699.4184	0.1
313	9	83	13699.4690	0.1
314	9	85	13707.1890	0.1
315	9	85	13707.4902	0.1
316	9	87	13715.5702	0.1
317	9	89	13723.9638	0.1
318	9	91	13732.3038	0.1
319	9	91	13732.3658	0.1
320	9	93	13741.0058	0.1
321	9	93	13741.1070	0.1
322	9	95	13750.0470	0.1
323	9	97	13758.8878	0.1
324	9	99	13768.1078	0.1
325	9	99	13768.0364	0.1
326	9	101	13777.4564	0.1
327	9	101	13777.5834	0.1
328	9	103	13787.0734	0.1
329	9	107	13807.3026	0.1
330	9	109	13817.3626	0.1
331	9	109	13817.4006	0.1
332	9	111	13827.7406	0.1
333	9	113	13838.4166	0.1
334	9	113	13838.3234	0.05
335	9	115	13848.9966	0.1
336	9	115	13849.0941	0.1
337	9	115	13849.0560	0.05
338	9	117	13859.8941	0.1
339	9	117	13859.8873	0.1
340	9	117	13859.9714	0.05
341	9	119	13870.9273	0.1
342	9	119	13871.0359	0.1
343	9	121	13882.2659	0.1
344	9	123	13894.0281	0.1
345	9	125	13905.3181	0.1
346	9	125	13905.5110	0.1
347	9	127	13917.3610	0.1
348	9	127	13917.4177	0.1
349	9	127	13917.2951	0.05
350	9	129	13929.3777	0.1
351	9	133	13953.8969	0.1
352	9	135	13966.4469	0.1
353	9	135	13966.3752	0.1
354	9	137	13979.0852	0.1
355	9	137	13979.1452	0.1
356	9	139	13992.0852	0.1
357	9	141	14005.1084	0.1
358	9	143	14018.3784	0.1
359	9	143	14018.1308	0.1
360	9	145	14031.5708	0.1
361	9	145	14031.6732	0.1
362	9	147	14045.4532	0.1
363	9	147	14045.4851	0.1
364	9	149	14059.2951	0.1
365	10	13	13613.0128	0.05
366	10	15	13614.3761	0.05
367	10	59	13692.0571	0.05
368	10	61	13697.7442	0.05
369	10	63	13703.6164	0.05
370	10	63	13703.6142	0.05
371	10	65	13709.6755	0.05
372	10	67	13715.9233	0.05
373	10	75	13742.6129	0.1
374	10	77	13749.7529	0.1
375	10	77	13749.8902	0.1
376	10	79	13757.1802	0.1
377	10	79	13757.3099	0.05
378	10	81	13764.9284	0.1
379	10	81	13764.8543	0.05
380	10	83	13772.6384	0.1
381	10	83	13772.5890	0.1
382	10	83	13772.5859	0.05
383	10	85	13780.2490	0.1
384	10	85	13780.4102	0.1
385	10	85	13780.5045	0.05
386	10	87	13788.3902	0.1
387	10	87	13788.6057	0.05
388	10	89	13796.8838	0.1
389	10	89	13796.8929	0.05
390	10	91	13805.3538	0.1
391	10	91	13805.3658	0.1
392	10	93	13813.9658	0.1
393	10	93	13814.0270	0.1
394	10	93	13814.0206	0.05
395	10	95	13822.8470	0.1
396	10	97	13831.7478	0.1
397	10	99	13840.8178	0.1
398	10	99	13840.8264	0.1
399	10	101	13850.1264	0.1
400	10	101	13850.3334	0.1
401	10	103	13859.7034	0.1
402	10	107	13879.7726	0.1
403	10	109	13889.8526	0.1
404	10	109	13889.8706	0.1
405	10	111	13900.2006	0.1
406	10	113	13910.7266	0.1
407	10	115	13921.3166	0.1
408	10	115	13921.3441	0.1
409	10	117	13932.1241	0.1
410	10	117	13931.9773	0.1
411	10	119	13943.0973	0.1
412	10	119	13943.1559	0.1
413	10	121	13954.2959	0.1
414	10	123	13966.5081	0.1
415	10	125	13977.1581	0.1
416	10	125	13977.3910	0.1
417	10	127	13989.2010	0.1
418	10	127	13989.1677	0.1
419	10	129	14001.0877	0.1
420	10	133	14025.4669	0.1
421	10	135	14037.9769	0.1
422	10	135	14037.8152	0.1
423	10	137	14050.4252	0.1
424	10	137	14050.5652	0.1
425	10	139	14063.4552	0.1
426	10	141	14076.4284	0.1
427	10	143	14089.5084	0.1
428	10	143	14089.4908	0.1
429	10	145	14102.6608	0.1
430	10	145	14103.0932	0.1
431	10	147	14116.3432	0.1
432	10	147	14116.4751	0.1
433	10	149	14130.1651	0.1
434	11	75	13815.0229	0.1
435	11	77	13821.9729	0.1
436	11	77	13822.1002	0.1
437	11	79	13829.3802	0.1
438	11	81	13837.0184	0.1
439	11	83	13844.6184	0.1
440	11	83	13844.6890	0.1
441	11	85	13852.4690	0.1
442	11	85	13852.5402	0.1
443	11	87	13860.4702	0.1
444	11	87	13860.5397	0.05
445	11	89	13868.7638	0.1
446	11	89	13868.7715	0.05
447	11	89	13868.7846	0.05
448	11	91	13877.1738	0.1
449	11	91	13877.1858	0.1
450	11	91	13877.1795	0.05
451	11	93	13885.8258	0.1
452	11	93	13885.7970	0.1
453	11	95	13894.5570	0.1
454	11	97	13903.5078	0.1
455	11	99	13912.7678	0.1
456	11	99	13912.5464	0.1
457	11	99	13912.6748	0.05
458	11	101	13921.9064	0.1
459	11	101	13921.9434	0.1
460	11	101	13921.9965	0.05
461	11	103	13931.3434	0.1
462	11	103	13931.5036	0.05
463	11	107	13951.1026	0.1
464	11	107	13951.0536	0.05
465	11	109	13961.1226	0.1
466	11	109	13961.0906	0.1
467	11	109	13961.1032	0.05
468	11	111	13971.3506	0.1
469	11	111	13971.3292	0.05
470	11	111	13971.3293	0.05
471	11	113	13981.7566	0.1
472	11	113	13981.7322	0.05
473	11	113	13981.7376	0.05
474	11	115	13992.3366	0.1
475	11	115	13992.3941	0.1
476	11	115	13992.3197	0.05
477	11	115	13992.3272	0.05
478	11	115	13992.3315	0.05
479	11	117	14003.0441	0.1
480	11	117	14003.0773	0.1
481	11	117	14003.0909	0.05
482	11	119	14013.9973	0.1
483	11	119	14013.9759	0.1
484	11	119	14014.0336	0.05
485	11	121	14025.1759	0.1
486	11	121	14025.1600	0.05
487	11	121	14025.1643	0.05
488	11	121	14025.1609	0.05
489	11	123	14036.6681	0.1
490	11	125	14047.6981	0.1
491	11	125	14047.9510	0.1
492	11	127	14059.5810	0.1
493	11	127	14059.7177	0.1
494	11	129	14071.7377	0.1
495	11	131	14083.4633	0.05
496	11	131	14083.4556	0.05
497	11	133	14095.6869	0.1
498	11	133	14095.6560	0.05
499	11	135	14108.1769	0.1
500	11	135	14108.1352	0.1
501	11	135	14108.0263	0.05
502	11	137	14120.6052	0.1
503	11	137	14120.5552	0.1
504	11	137	14120.5700	0.05
505	11	139	14133.2852	0.1
506	11	141	14146.0784	0.1
507	11	143	14159.2584	0.1
508	11	143	14159.2008	0.1
509	11	145	14172.4608	0.1
510	11	145	14172.4832	0.1
511	11	147	14185.8832	0.1
512	11	147	14185.9251	0.1
513	11	147	14185.9105	0.05
514	11	149	14199.5251	0.1
515	12	23	13766.5244	0.05
516	12	33	13779.7734	0.05
517	12	35	13782.9771	0.05
518	12	35	13782.9781	0.05
519	12	37	13786.3712	0.05
520	12	39	13789.9481	0.05
521	12	41	13793.7058	0.05
522	12	43	13797.6439	0.05
523	12	45	13801.7778	0.05
524	12	47	13806.0915	0.05
525	12	53	13820.1598	0.05
526	12	55	13825.2168	0.05
527	12	57	13830.4508	0.05
528	12	75	13885.9129	0.1
529	12	77	13892.9729	0.1
530	12	79	13900.3002	0.1
531	12	81	13907.6684	0.1
532	12	81	13907.6301	0.05
533	12	83	13915.3384	0.1
534	12	83	13915.2690	0.1
535	12	83	13915.2449	0.05
536	12	85	13923.0490	0.1
537	12	85	13923.0702	0.1
538	12	85	13923.0460	0.05
539	12	87	13931.0402	0.1
540	12	89	13939.2138	0.1
541	12	89	13939.1746	0.05
542	12	91	13947.5438	0.1
543	12	91	13947.5358	0.1
544	12	93	13956.1058	0.1
545	12	93	13956.0870	0.1
546	12	95	13964.8070	0.1
547	12	97	13973.6778	0.1
548	12	97	13973.6379	0.05
549	12	99	13982.7478	0.1
550	12	99	13982.5664	0.1
551	12	99	13982.7012	0.05
552	12	101	13991.9564	0.1
553	12	101	13991.9234	0.1
554	12	101	13991.9422	0.05
555	12	101	13991.9382	0.05
556	12	103	14001.2934	0.1
557	12	107	14020.7726	0.1
558	12	109	14030.7106	0.1
559	12	111	14040.8406	0.1
560	12	113	14051.1766	0.1
561	12	115	14061.6566	0.1
562	12	115	14061.6841	0.1
563	12	117	14072.4041	0.1
564	12	117	14072.2973	0.1
565	12	119	14083.1973	0.1
566	12	119	14083.1659	0.1
567	12	121	14094.1659	0.1
568	12	125	14116.7110	0.1
569	12	125	14116.7275	0.05
570	12	127	14128.3310	0.1
571	12	127	14128.3077	0.1
572	12	129	14140.0777	0.1
573	12	133	14163.9269	0.1
574	12	135	14176.2769	0.1
575	12	135	14176.2252	0.1
576	12	135	14176.2066	0.05
577	12	137	14188.6152	0.1
578	12	137	14188.5852	0.1
579	12	137	14188.6211	0.05
580	12	137	14188.6173	0.05
581	12	139	14201.2052	0.1
582	12	141	14213.9684	0.1
583	12	143	14226.8684	0.1
584	12	143	14226.8708	0.1
585	12	145	14239.9908	0.1
586	12	145	14240.0232	0.1
587	12	147	14253.3232	0.1
588	12	147	14253.2423	0.05
589	12	149	14266.6814	0.05
590	13	25	13838.8484	0.05
591	13	29	13843.9176	0.05
592	13	65	13922.4933	0.05
593	13	69	13934.8544	0.05
594	13	75	13954.8729	0.1
595	13	77	13961.8229	0.1
596	13	77	13961.8302	0.1
597	13	79	13968.9902	0.1
598	13	81	13976.2584	0.1
599	13	81	13976.3041	0.05
600	13	83	13983.7784	0.1
601	13	83	13983.8990	0.1
602	13	83	13983.8400	0.05
603	13	85	13991.5790	0.1
604	13	85	13991.5802	0.1
605	13	85	13991.5648	0.05
606	13	85	13991.5545	0.05
607	13	87	13999.4802	0.1
608	13	87	13999.4564	0.05
609	13	89	14007.5638	0.1
610	13	91	14015.7838	0.1
611	13	91	14015.7958	0.1
612	13	93	14024.2558	0.1
613	13	93	14024.2470	0.1
614	13	95	14032.8770	0.1
615	13	95	14032.8087	0.05
616	13	97	14041.6578	0.1
617	13	99	14050.5678	0.1
618	13	99	14050.5764	0.1
619	13	101	14059.7264	0.1
620	13	101	14059.7234	0.1
621	13	103	14068.9934	0.1
622	13	109	14098.0406	0.1
623	13	111	14108.0106	0.1
624	13	113	14118.1766	0.1
625	13	115	14128.5366	0.1
626	13	115	14128.4841	0.1
627	13	117	14139.0741	0.1
628	13	119	14149.8673	0.1
629	13	119	14149.8559	0.1
630	13	121	14160.6659	0.1
631	13	123	14171.7081	0.1
632	13	125	14182.9181	0.1
633	13	125	14182.9110	0.1
634	13	127	14194.2510	0.1
635	13	127	14194.3677	0.1
636	13	129	14205.9077	0.1
637	13	133	14229.4969	0.1
638	13	135	14241.5469	0.1
639	13	135	14241.6352	0.1
640	13	137	14253.8152	0.1
641	13	137	14253.8152	0.1
642	13	137	14253.7867	0.05
643	13	139	14266.1952	0.1
644	13	141	14278.7352	0.05
645	13	145	14304.3566	0.05
646	14	53	13956.7472	0.05
647	14	73	14014.1671	0.05
648	14	75	14020.8229	0.1
649	14	75	14020.8939	0.05
650	14	77	14027.7229	0.1
651	14	77	14027.9302	0.1
652	14	79	14034.8402	0.1
653	14	81	14042.2284	0.1
654	14	83	14049.4984	0.1
655	14	83	14049.5190	0.1
656	14	85	14057.1190	0.1
657	14	85	14057.2702	0.1
658	14	87	14064.9402	0.1
659	14	89	14072.9138	0.1
660	14	91	14080.9938	0.1
661	14	91	14081.0158	0.1
662	14	93	14089.3758	0.1
663	14	93	14089.4070	0.1
664	14	95	14097.7470	0.1
665	14	97	14106.3578	0.1
666	14	97	14106.4346	0.05
667	14	99	14115.2578	0.1
668	14	99	14115.3064	0.1
669	14	101	14124.2064	0.1
670	14	101	14124.2234	0.1
671	14	103	14133.3534	0.1
672	14	107	14152.2826	0.1
673	14	109	14162.0026	0.1
674	14	109	14161.9506	0.1
675	14	111	14171.8006	0.1
676	14	113	14181.7866	0.1
677	14	115	14191.9266	0.1
678	14	115	14191.8741	0.1
679	14	117	14202.2641	0.1
680	14	117	14202.1973	0.1
681	14	119	14212.8473	0.1
682	14	119	14212.8359	0.1
683	14	121	14223.4859	0.1
684	14	123	14234.4681	0.1
685	14	123	14234.3338	0.05
686	14	125	14245.3881	0.1
687	14	125	14245.4210	0.1
688	14	125	14245.3517	0.05
689	14	127	14256.6010	0.1
690	14	127	14256.5977	0.1
691	14	127	14256.5306	0.05
692	14	129	14267.9377	0.1
693	14	129	14267.8752	0.05
694	14	133	14291.0769	0.1
695	14	135	14302.9469	0.1
696	14	135	14302.9152	0.1
697	14	137	14314.8652	0.1
698	14	137	14314.9352	0.1
699	14	137	14314.9011	0.05
700	14	139	14327.0552	0.1
701	14	141	14339.3284	0.1
702	14	143	14351.8084	0.1
703	14	143	14351.8108	0.1
704	14	145	14364.4508	0.1
705	14	145	14364.4432	0.1
706	14	147	14377.2532	0.1
707	14	147	14377.3151	0.1
708	14	149	14390.1651	0.1
